Control Synthesis Along Uncertain Trajectories Using Integral Quadratic Constraints

The paper presents a novel approach to synthesize robust controllers for nonlinear systems along perturbed trajectories. The approach linearizes the system with respect to a reference trajectory. In contrast to existing methods rooted in robust linear time-varying synthesis, the approach accurately includes perturbations that drive the system away from the reference trajectory. Hence, the controller obtained in the linear framework provides a significantly more robust nonlinear performance. The calculation of the controller is derived from robust synthesis approaches rooted in the integral quadratic constraints framework. The feasibility of the approach is demonstrated on a pitch tracker design for a space launcher.

==> figures/LTVeval.csv <==
1.50E+01,0.00E+00,0.00E+00,0.00E+00,0,12.33787175,87.05485513
15.32945736,-0.000216869,0.003231439,0.000708635,-0.060911746,12.79554326,86.96956124
15.65891473,-0.001485167,0.013745916,0.003220495,-0.110208518,13.25675966,86.88426735
15.98837209,-0.003505413,-0.00819325,0.003708392,-0.021311522,13.72178034,86.79897346
16.31782946,-0.00403427,-0.060184382,-0.0018526,0.139093351,14.19473632,86.71367957
16.64728682,-0.001764985,-0.118062003,-0.010324606,0.282763642,14.6692966,86.62838568
16.97674419,0.002735877,-0.165331094,-0.022403199,0.48475932,15.14548206,86.53919153
17.30620155,0.008783018,-0.200647421,-0.044318492,0.827387644,15.64897132,86.4483046
17.63565891,0.014887209,-0.228760419,-0.077465968,1.354896827,16.17368466,86.35741767
17.96511628,0.019322952,-0.253993179,-0.104032744,1.815737166,16.72575564,86.26653074
18.29457364,0.022375327,-0.278644888,-0.106263367,1.98215774,17.27843351,86.17564381
18.62403101,0.028071839,-0.303640552,-0.084661372,1.633202734,17.81842331,86.08475688
18.95348837,0.037921302,-0.329198217,-0.059496473,1.003896749,18.33727948,85.99386995
19.28294574,0.045899852,-0.355232271,-0.065579907,0.502261441,18.85894679,85.90298302
19.6124031,0.037414951,-0.381668246,-0.058635532,0.579886964,19.38220357,85.80963911
19.94186047,0.018220861,-0.40844981,0.012566787,0.352617842,19.90763732,85.71385827
20.27131783,0.013161487,-0.43560698,-0.003092419,-0.106418929,20.4358182,85.61807742
20.60077519,0.007177705,-0.463166916,-0.004416753,-0.189871768,20.96561785,85.52229658
20.93023256,-0.007154926,-0.491144597,0.018957563,-0.185233655,21.49775507,85.42651574
21.25968992,-0.019874342,-0.51948755,-0.008160104,-0.026996081,22.05154099,85.33073489
21.58914729,-0.03557646,-0.548050929,-0.042555785,0.531543972,22.62773294,85.23495405
21.91860465,-0.048952395,-0.576825984,-0.025008277,0.844361495,23.24864565,85.13917321
22.24806202,-0.043510303,-0.605576497,-0.048398826,0.81785948,23.87256459,85.04189114
22.57751938,-0.028228369,-0.634106328,-0.057259598,0.692031226,24.57480697,84.94121639
22.90697674,-0.014764058,-0.662325677,-0.067867041,0.648028577,25.52839466,84.84054163
23.23643411,-0.0090583,-0.690300867,-0.066072438,0.71113766,26.48995693,84.73986688
23.56589147,-0.007585397,-0.71818306,-0.068498874,0.779935423,27.45590949,84.63919213
23.89534884,-0.006358892,-0.745937919,-0.072591442,0.822921136,28.42687303,84.53851737
24.2248062,-0.004056102,-0.773581891,-0.069678805,0.797697294,29.40215241,84.43784262
24.55426357,0.000332786,-0.801200954,-0.056985649,0.642105131,30.38049285,84.33716786
24.88372093,0.006656782,-0.828846816,-0.031875587,0.350018956,31.36416826,84.23610349
25.21317829,0.012226704,-0.856456955,-0.019046241,0.057814136,32.35771919,84.13193308
25.54263566,1.10E-02,-0.883912631,-0.015023435,-0.000846903,33.36179959,84.02776267
25.87209302,0.003115798,-0.911304809,0.034953422,-0.139891692,34.40047712,83.92359227
26.20155039,0.002669847,-0.938549477,0.061992345,-0.515047983,35.4433485,83.81942186
26.53100775,0.005682734,-0.966506736,0.088607783,-0.854637936,36.49042911,83.71525146
26.86046512,0.002798882,-0.993480535,0.079567217,-0.884133654,37.55240681,83.61108105
27.18992248,-0.011554453,-1.020609947,0.077928478,-0.562139142,38.61905958,83.50691064
27.51937984,-0.021610447,-1.047692183,0.092211657,-0.53272394,39.68956671,83.40274024
27.84883721,-0.018016801,-1.074645094,0.07832283,-0.618941389,40.76678749,83.29536724
28.17829457,-0.012412437,-1.101452221,0.070628704,-0.618198652,41.84790737,83.18770118
28.50775194,-0.011263982,-1.128197306,0.044520544,-0.41981159,42.93250422,83.08003513
28.8372093,-0.013438362,-1.154862749,0.049152903,-0.263677847,44.02420719,82.97236907
29.16666667,-0.009568561,-1.181413017,0.035121508,-0.270868887,45.11962884,82.86470301
29.49612403,-0.005300519,-1.207817867,-0.00741987,-0.069760951,46.21868267,82.75703695
29.8255814,-0.010095353,-1.234041496,-0.127574391,0.641011431,47.1247231,82.6493709
30.15503876,-0.029458458,-1.259960464,-0.318509091,2.063120991,47.99789755,82.54170484
30.48449612,-0.052345879,-1.285504055,-0.564981594,3.794700396,48.83668278,82.43151887
30.81395349,-0.066496558,-1.31069439,-0.836437383,5.622448852,49.68090502,82.32035716
31.14341085,-0.066642887,-1.335545597,-1.079924871,7.238768052,50.52790474,82.20919545
31.47286822,-0.044401033,-1.360052927,-1.153411101,7.760006447,51.37815937,82.09803375
31.80232558,0.002788953,-1.384220896,-1.200150791,7.525282544,52.28031308,81.98687204
32.13178295,0.043082723,-1.40804889,-1.16553046,7.142529362,53.20946999,81.87571033
32.46124031,0.064642781,-1.431518814,-1.104238083,6.691568971,54.17214529,81.76454862
32.79069767,0.070250025,-1.454621418,-1.050605461,6.276506235,55.1406781,81.65338691
33.12015504,0.062949328,-1.477339641,-1.010962667,6.007249891,56.11243814,81.54112286
33.4496124,0.049490614,-1.49965799,-0.968746922,5.742513653,57.08845938,81.42786377
33.77906977,0.037060525,-1.521607604,-0.932348465,5.463649635,57.92963963,81.31460467
34.10852713,0.026597195,-1.543166614,-0.904976258,5.214085242,58.71965783,81.20134557
34.4379845,0.015795602,-1.564302635,-0.921622301,5.20337775,59.45508683,81.08808647
34.76744186,0.001858188,-1.585004472,-0.922895016,5.298015654,60.19469021,80.97482737
35.09689922,-0.004947626,-1.605282112,-0.910766038,5.158805138,60.93678996,80.86156827
35.42635659,-0.005630787,-1.625149233,-0.949279477,5.192488387,61.68255781,80.74830917
35.75581395,-0.010766633,-1.64460136,-0.960457174,5.327243672,62.43240321,80.63435734
36.08527132,-0.010556248,-1.66364107,-0.935207681,5.146655353,63.18479604,80.51900085
36.41472868,-0.005309961,-1.682274836,-0.967188457,5.112709262,63.94112232,80.40364436
36.74418605,-0.006776034,-1.700508759,-0.966775879,5.208906839,64.61844528,80.28828787
37.07364341,-0.006154276,-1.718379639,-0.934859853,5.022768205,65.24380003,80.17293138
37.40310078,-0.000465572,-1.735889888,-0.928976542,4.854250357,65.78446724,80.05757489
37.73255814,0.001148691,-1.753029262,-0.934073092,4.839869878,66.32786024,79.9422184
38.0620155,-0.002359657,-1.769782936,-0.95875593,4.974589866,66.87312367,79.82686191
38.39147287,-0.006408321,-1.7861683,-0.945988379,4.972087375,67.42155546,79.7112223
38.72093023,-0.003274021,-1.802160043,-0.918104301,4.747450517,67.97263283,79.59376842
39.0503876,0.002754635,-1.817771887,-0.885222515,4.515393731,68.52561969,79.47631454
39.37984496,0.004544145,-1.83301524,-0.932743547,4.614374386,69.08198453,79.35886066
39.70930233,-0.005562222,-1.847901717,-1.004610384,5.068754124,69.64091039,79.24140678
40.03875969,-0.015990107,-1.86243728,-1.050072672,5.344369236,70.2010263,79.1239529
40.36821705,-0.016399204,-1.876633939,-1.053627186,5.343782629,70.75904096,79.00649902
40.69767442,-0.008405213,-1.890501035,-1.041840629,5.167482047,71.30208854,78.88904514
41.02713178,-0.001399503,-1.904031558,-1.055103101,5.164195828,71.83547965,78.77159126
41.35658915,0.000104013,-1.917221464,-1.041759228,5.125787718,72.37245406,78.65282344
41.68604651,0.001455946,-1.930082163,-1.029570129,5.050746073,72.9116579,78.5339713
42.01550388,0.002951762,-1.942638144,-1.047699593,5.058213113,73.4527681,78.41511916
42.34496124,-0.000170831,-1.954885884,-1.09357731,5.258759368,73.9976821,78.29626702
42.6744186,-0.006661024,-1.966845717,-1.111844199,5.441962685,74.54473281,78.17741488
43.00387597,-0.006380175,-1.978517516,-1.031314485,5.123058641,75.09373081,78.05856273
43.33333333,0.006323236,-1.989922445,-1.027161743,4.80790862,75.6467618,77.93971059
43.6627907,0.008710294,-2.001046178,-1.060704576,4.958997366,76.20536656,77.82085845
43.99224806,0.00039752,-2.01190266,-1.117263949,5.263818639,76.76967778,77.70200631
44.32170543,-0.008413077,-2.022485892,-1.145250295,5.457263266,77.34209432,77.58315417
44.65116279,-0.00976628,-2.032809909,-1.16889191,5.477683921,77.91668136,77.46430203
44.98062016,-0.008709171,-2.042888216,-1.240368632,5.716702115,78.49359812,77.34544989
45.31007752,-0.012421755,-2.052723595,-1.282141942,5.985326329,79.02589277,77.22659775
45.63953488,-0.01213435,-2.062339838,-1.268351257,5.942485146,79.45207852,77.10774561
45.96899225,-0.003204543,-2.071749526,-1.195040109,5.594976849,79.73763422,76.98889347
46.29844961,0.011420733,-2.08084913,-1.067288463,4.984893429,80.02515687,76.87004132
46.62790698,0.027174361,-2.089689647,-0.937330157,4.318393702,80.3137365,76.75042139
46.95736434,0.036926714,-2.098310787,-0.858109596,3.871013651,80.60365967,76.63017099
47.28682171,0.034452059,-2.106699953,-0.82695696,3.756902573,80.85299191,76.50992059
47.61627907,0.023264765,-2.114903179,-0.833634715,3.824738815,81.06076305,76.38967019
47.94573643,0.010856375,-2.122904116,-0.838309751,3.894458239,81.20340077,76.26941978
48.2751938,0.002362336,-2.130689404,-0.846994157,3.926563733,81.34695843,76.14916938
48.60465116,-0.002749182,-2.138263798,-0.847830128,3.940834562,81.49105139,76.02891898
48.93410853,-4.49E-03,-2.145622245,-0.8160968,3.826741443,81.63590458,75.90866858
49.26356589,-9.82E-04,-2.152788804,-0.787312462,3.642370039,81.78165949,75.78841818
49.59302326,2.05E-03,-2.159767545,-0.697888138,3.340256048,81.9279618,75.66816778
49.92248062,1.61E-02,-2.166535813,-0.394225242,2.084867029,82.07508249,75.54791738
50.25193798,0.04688048,-2.156937763,-0.020877919,0.274353401,81.94717723,75.42766697
50.58139535,0.083905676,-2.054822078,0.358544627,-1.683789746,81.72790026,75.30741657
50.91085271,0.105355949,-1.952061634,0.754329643,-3.519022743,81.48805692,75.18716617
51.24031008,0.114453743,-1.861493073,1.005162966,-4.941705613,81.24683077,75.06691577
51.56976744,0.095270657,-1.777365411,1.059276549,-5.239773703,81.01568467,74.94666537
51.89922481,0.050050392,-1.696596409,1.082119146,-5.112059801,80.82396816,74.82630414
52.22868217,0.010084182,-1.618402037,1.093517,-5.132572248,80.6373744,74.70535461
52.55813953,-0.014389178,-1.542463797,1.122714277,-5.31659246,80.45277792,74.58440508
52.8875969,-0.025708182,-1.468843729,1.119245505,-5.430851483,80.26696712,74.46345555
53.21705426,-0.034677795,-1.397295109,1.115824227,-5.413332327,80.07979432,74.34250602
53.54651163,-0.040581417,-1.327897927,1.130425328,-5.486368145,79.87314648,74.22155648
53.87596899,-0.040543864,-1.260329423,1.13629029,-5.589089879,79.5523161,74.10060695
54.20542636,-0.039074634,-1.194973415,1.113734711,-5.565835146,79.22986609,73.97965742
54.53488372,-0.04101349,-1.131313787,1.075864052,-5.406061402,78.9061598,73.85870789
54.86434109,-0.043934078,-1.069663357,1.031079604,-5.192151962,78.5801027,73.73775836
55.19379845,-0.045752876,-1.009660604,0.984507757,-4.982491992,78.25248006,73.61680883
55.52325581,-0.045705608,-0.951290092,0.928578008,-4.744107325,77.91465295,73.49585929
55.85271318,-0.044074368,-0.894767621,0.864704998,-4.481340292,77.45689576,73.37490976
56.18217054,-0.042411223,-0.839742378,0.814749697,-4.240859772,76.97606283,73.25396023
56.51162791,-4.04E-02,-0.786329873,0.767894823,-4.009371568,76.47642722,73.1330107
56.84108527,-3.46E-02,-0.734446524,0.719417674,-3.820918089,75.97280974,73.01206117
57.17054264,-2.96E-02,-0.684007178,0.669681988,-3.608555904,75.49541472,72.89111164
57.5,-2.68E-02,-0.635061849,0.616269608,-3.342193107,75.04245426,72.7701621
57.82945736,-2.53E-02,-0.587375559,0.5467101,-3.008503254,74.61047222,72.64921257
58.15891473,-2.55E-02,-0.54099008,0.478574163,-2.629419958,74.15537524,72.52826304
58.48837209,-2.44E-02,-0.496009828,0.427064697,-2.348050607,73.67547201,72.40731351
58.81782946,-2.07E-02,-0.452239331,0.355462233,-2.038376645,73.12166021,72.28636398
59.14728682,-0.019279561,-0.409615504,0.288998691,-1.640373849,72.56304514,72.16541445
59.47674419,-0.01763969,-0.368280152,0.257445186,-1.416730122,72.00183357,72.04446491
59.80620155,-0.007633412,-0.328077758,0.371705723,-1.875411652,71.43620221,71.92351538
60.13565891,0.022835123,-0.288905972,0.533905673,-3.017082404,70.87534771,71.8029662
60.46511628,0.052062135,-0.250915393,0.696765233,-4.161780703,70.32179687,71.6827158
60.79457364,0.070536801,-0.213925128,0.917033591,-5.380680361,69.85500886,71.56246539
61.12403101,0.083245672,-0.178056341,1.137944395,-6.875050576,69.39702034,71.44221499
61.45348837,0.081155341,-0.143385089,1.204167691,-7.525339858,68.93658877,71.32196459
61.78294574,0.05363134,-0.109742627,1.208144059,-7.491032659,68.47274872,71.20171419
62.1124031,0.015753037,-0.077196649,1.179538974,-7.228310897,68.00697675,71.08146379
62.44186047,-0.013871346,-0.045717673,1.138821784,-7.005522971,67.5385561,70.96121339
62.77131783,-0.030064991,-0.015110193,1.07452005,-6.760661495,67.16671686,70.84096299
63.10077519,-0.040373272,0.014677308,0.997564639,-6.344908075,66.81829433,70.72071258
63.43023256,-0.047969641,0.043773332,0.92436392,-5.884658844,66.47604568,70.60046218
63.75968992,-0.04962878,0.072149895,0.863480947,-5.52470277,66.13143088,70.48021178
64.08914729,-0.043705697,0.099828116,0.826650172,-5.338249603,65.78313239,70.35996138
64.41860465,-0.032355334,0.126892154,0.818553541,-5.340838059,65.42661755,70.23971098
64.74806202,-0.018876165,0.153234701,0.801806768,-5.376957206,64.97183427,70.11946058
65.07751938,-0.010602017,0.179024459,0.78576991,-5.299411525,64.48160808,69.99921018
65.40697674,-0.00625776,0.204150107,0.813260988,-5.41820321,63.9809865,69.8793416
65.73643411,0.002533764,0.228666617,0.816560025,-5.635465243,63.43473934,69.76118859
66.06589147,0.007217233,0.252450472,0.799696911,-5.63292764,62.86952923,69.64303558
66.39534884,2.53E-03,0.275605145,0.766392747,-5.415311233,62.30027157,69.52488257
66.7248062,-0.005786253,0.298101188,0.73094395,-5.157815398,61.72751492,69.40672955
67.05426357,-0.010441562,0.319996211,0.699209173,-4.98670295,61.14573357,69.28857654
67.38372093,-0.010792621,0.341251264,0.649030512,-4.761394288,60.52644463,69.17042353
67.71317829,-0.013365906,0.361977152,0.577381774,-4.323505285,59.83917678,69.05227052
68.04263566,-0.018206993,0.382105095,0.505849898,-3.815169901,59.11397358,68.93411751
68.37209302,-0.022361566,0.401722103,0.43979019,-3.318712027,58.38301213,68.81665437
68.70155039,-0.020881413,0.420743352,0.390497001,-2.968910104,57.64794865,68.69920049
69.03100775,-0.013168074,0.439304044,0.354792584,-2.778998366,56.91611526,68.58174661
69.36046512,-0.003470805,0.457375922,0.319758651,-2.607868183,56.24042744,68.46429273
69.68992248,0.002596548,0.474985381,0.292466957,-2.403961166,55.61253882,68.34683885
70.01937984,0.005677334,0.492073755,0.275711669,-2.250467537,55.01944367,68.22938497
70.34883721,0.011294497,0.508728477,0.292395591,-2.364233906,54.42115939,68.11193109
70.67829457,0.019601165,0.524976775,0.31038422,-2.589551246,53.81984954,67.99447721
71.00775194,0.02994083,0.540846406,0.320252017,-2.853367303,53.21584114,67.87868332
71.3372093,0.024890113,0.556300649,0.299978452,-2.705987057,52.60629667,67.76332683
71.66666667,0.016255108,0.571345113,0.282187542,-2.523222363,52.00599319,67.64797035
71.99612403,0.003416282,0.586021057,0.272498844,-2.331938252,51.4147158,67.53261386
72.3255814,0.001031363,0.600335343,0.249960771,-2.227644242,50.84926475,67.41725737
72.65503876,0.001120994,0.61429687,0.23671234,-2.185924808,50.28158862,67.30190088
72.98449612,0.002234274,0.627889412,0.249820868,-2.246742572,49.71106341,67.18654439
73.31395349,0.007655635,0.641130709,0.246748356,-2.34626719,49.13533622,67.0711879
73.64341085,0.011600199,0.654072464,0.239505642,-2.404258804,48.55920053,66.9570818
73.97286822,0.007434528,0.666653812,0.233513996,-2.30441531,47.98286816,66.8438227
74.30232558,0.003989796,0.678883495,0.251293523,-2.376366467,47.42090422,66.7305636
74.63178295,0.005786607,0.690765384,0.258836837,-2.54263369,46.85805267,66.6173045
74.96124031,0.010590097,0.702289116,0.249912611,-2.689036733,46.29193549,66.5040454
75.29069767,0.007534333,0.713461874,0.256684101,-2.673034982,45.72094565,66.3907863
75.62015504,0.002885829,0.724316285,0.264069024,-2.719541696,45.14726246,66.2775272
75.9496124,0.002110598,0.734828888,0.278423672,-2.899498886,44.57001936,66.1642681
76.27906977,0.00575302,0.745034091,0.278709714,-3.108209431,43.98795958,66.05213005
76.60852713,0.005552666,0.754892081,0.289386461,-3.212726598,43.37757391,65.94166747
76.9379845,0.004965544,0.764448063,0.325314564,-3.524582454,42.71129521,65.83120489
77.26744186,0.011317144,0.773707428,0.36090186,-4.095294884,42.02455687,65.72074231
77.59689922,0.01980027,0.782656052,0.396575538,-4.718060958,41.33104077,65.61027974
77.92635659,0.022269248,0.791283186,0.427803622,-5.227767902,40.63264428,65.49981716
78.25581395,0.016775173,0.799636909,0.457365598,-5.609337859,39.92879844,65.38935458
78.58527132,0.006603812,0.807721508,0.478071797,-5.93319568,39.23197266,65.278892
78.91472868,-0.001757121,0.815605445,0.496957402,-6.274443923,38.55974208,65.1688606
79.24418605,-0.006785531,0.823258385,0.519811099,-6.679655151,37.90484081,65.06049541
79.57364341,-0.007911846,0.830691367,0.533822619,-7.108616023,37.25451129,64.95213022
79.90310078,-0.010733317,0.837918604,0.524235647,-7.298412121,36.59904154,64.84376504
80.23255814,-0.020962824,0.844949778,0.543636468,-7.407974498,35.93282887,64.73539985
80.5620155,-0.02509577,0.85179873,0.547084943,-7.639767083,35.24757729,64.62703466
80.89147287,-0.024244183,0.858497113,0.531612295,-7.816949658,34.4995241,64.51866947
81.22093023,-0.026465768,0.865044984,0.513196279,-7.776858165,33.74627334,64.41030429
81.5503876,-0.033770525,0.871436887,0.496939329,-7.573502931,32.98926547,64.30196785
81.87984496,-0.039306405,0.877649228,0.479908751,-7.405594069,32.22558968,64.19639919
82.20930233,-0.036232277,0.88368883,0.458303775,-7.352360983,31.50659034,64.09083052
82.53875969,-0.028270946,0.889540152,0.445570487,-7.338361088,30.83896411,63.98526185
82.86821705,-0.01993155,0.895154989,0.435525064,-7.329777278,30.36427932,63.87969319
83.19767442,-0.009261142,0.900587065,0.439705206,-7.544758671,29.88658108,63.77412452
83.52713178,0.001720899,0.905911814,0.445787164,-7.789628505,29.40645368,63.66855585
83.85658915,0.009885201,0.911141363,0.438423986,-7.972187237,28.92164397,63.56298719
84.18604651,0.015844186,0.916269332,0.429064772,-8.101707377,28.43390661,63.45741852
84.51550388,0.003475263,0.921287178,0.411360209,-7.786306813,27.94366461,63.35469877
84.84496124,-0.00814254,0.926163374,0.394051021,-7.473779357,27.44840254,63.25262576
85.1744186,-0.017729587,0.930905968,0.377810785,-7.169019764,26.95030632,63.15055274
85.50387597,-0.017382296,0.935518287,0.367987515,-7.099589941,26.44983944,63.04847972
85.83333333,-0.004529463,0.939981182,0.366242048,-7.326397877,25.96185331,62.94640671
86.1627907,0.009368764,0.944310719,0.358877771,-7.531716195,25.48955231,62.84433369
86.49224806,0.023920281,0.948496112,0.348002171,-7.723605155,25.03330989,62.74226068
86.82170543,0.020764271,0.952540922,0.345637787,-7.686971512,24.57217252,62.64018766
87.15116279,0.01320784,0.956440541,0.344406964,-7.610362366,24.10857904,62.53984764
87.48062016,0.006651406,0.960202333,0.339970199,-7.593343236,23.64222775,62.44057114
87.81007752,0.006958763,0.963830706,0.335094368,-7.713473318,23.17100032,62.34129465
88.13953488,0.009180845,0.967329617,0.32537254,-7.815883284,22.6972371,62.24201815
88.46899225,0.009687399,0.970743225,0.298829488,-7.683362218,22.2204372,62.14274166
88.79844961,0.004260449,0.974076777,0.29967573,-7.649427384,21.76601801,62.04346517
89.12790698,-0.003772844,0.977333889,0.312552963,-7.658797429,21.36952972,61.94418867
89.45736434,0.004197713,0.980459119,0.313747093,-7.952944506,21.06066242,61.84491218
89.78682171,0.019047831,0.983448486,0.309919018,-8.369508433,20.74873996,61.74682253
90.11627907,0.025525926,0.986358923,0.314742982,-8.716501356,20.43510354,61.65034255
90.44573643,0.025214123,0.989180322,0.319169089,-8.974573874,20.11915747,61.55386258
90.7751938,0.019323218,0.991927013,0.31746369,-9.123714547,19.80017845,61.45738261
91.10465116,0.006940018,0.994576338,0.31438025,-9.092222743,19.47942801,61.36090263
91.43410853,-0.005422207,0.997141677,0.311748752,-9.044718855,19.156157,61.26442266
91.76356589,-0.013626452,0.999612488,0.310052851,-9.0782279,18.82987929,61.16794269
92.09302326,-0.015345789,1.001964521,0.302349228,-9.171816942,18.5017701,61.07146271
92.42248062,-0.013314744,1.004164647,0.282828016,-9.178689208,18.17091643,60.97562344
92.75193798,-0.018203609,1.006215649,0.277902236,-8.976742852,17.78279049,60.88193999
93.08139535,-0.024826614,1.008200029,0.267473643,-8.750692881,17.35594527,60.78825654
93.41085271,-0.026632863,1.010156908,0.255196658,-8.584216362,16.86480428,60.69457308
93.74031008,-0.026178127,1.012084322,0.242313196,-8.442097766,16.36939917,60.60088963
94.06976744,-0.020406296,1.01394896,0.228527958,-8.345603744,15.87115201,60.50720618
94.39922481,-0.01485157,1.015708017,0.208495117,-8.185769491,15.36821409,60.41352273
94.72868217,-0.013482711,1.017341088,0.199105674,-7.890573237,14.86107086,60.31983927
95.05813953,-0.014482748,1.018913658,0.185798232,-7.610682367,14.35098586,60.22627402
95.3875969,-0.015186896,1.020481492,0.155074547,-7.121678871,13.83582081,60.13608621
95.71705426,-0.023763227,1.022069292,0.147532351,-6.436700578,13.3165174,60.04589841
96.04651163,-0.030009197,1.023662545,0.140398462,-5.953411214,12.83614199,59.95571061
96.37596899,-0.024527518,1.025091213,0.118754551,-5.578243244,12.60561578,59.86552281
96.70542636,-0.01601617,1.026300525,0.110956663,-5.235221374,12.3883746,59.77533501
97.03488372,-0.004275291,1.027458988,0.108653959,-5.110661395,12.17887942,59.68514721
97.36434109,0.013199038,1.028631517,0.108745877,-5.243562057,11.96706082,59.59495941
97.69379845,0.035642908,1.029849909,0.102567491,-5.579236233,11.75368499,59.50477161
98.02325581,0.053279538,1.031145678,0.096096228,-5.766894378,11.53902872,59.41701007
98.35271318,0.057629494,1.032577002,0.104901101,-5.927711687,11.32186562,59.32971578
98.68217054,0.055257625,1.034606305,0.110450351,-6.160153624,11.1031828,59.2424215
99.01162791,0.052228173,1.034202678,0.122922944,-6.363172274,10.88317242,59.15512721
99.34108527,0.060552649,1.022295243,0.135142036,-6.40604486,10.66045996,59.06783292
99.67054264,0.098144116,1.041704932,0.176761304,-6.241566607,10.43626972,58.98053864
100,0.201390731,0.994358325,0.030660332,-6.19660363,10.21070248,58.89324435


==> figures/LTVeval2.csv <==
1.50E+01,0.00E+00,0.00E+00,0.00E+00,0,12.33787175,87.05485513
15.32945736,-0.000216869,0.003231439,0.000708635,-0.060911746,12.79554326,86.96956124
15.65891473,-0.001485167,0.013745916,0.003220495,-0.110208518,13.25675966,86.88426735
15.98837209,-0.003505413,-0.00819325,0.003708392,-0.021311522,13.72178034,86.79897346
16.31782946,-0.00403427,-0.060184382,-0.0018526,0.139093351,14.19473632,86.71367957
16.64728682,-0.001764985,-0.118062003,-0.010324606,0.282763642,14.6692966,86.62838568
16.97674419,0.002735877,-0.165331094,-0.022403199,0.48475932,15.14548206,86.53919153
17.30620155,0.008783018,-0.200647421,-0.044318492,0.827387644,15.64897132,86.4483046
17.63565891,0.014887209,-0.228760419,-0.077465968,1.354896827,16.17368466,86.35741767
17.96511628,0.019322952,-0.253993179,-0.104032744,1.815737166,16.72575564,86.26653074
18.29457364,0.022375327,-0.278644888,-0.106263367,1.98215774,17.27843351,86.17564381
18.62403101,0.028071839,-0.303640552,-0.084661372,1.633202734,17.81842331,86.08475688
18.95348837,0.037921302,-0.329198217,-0.059496473,1.003896749,18.33727948,85.99386995
19.28294574,0.045899852,-0.355232271,-0.065579907,0.502261441,18.85894679,85.90298302
19.6124031,0.037414951,-0.381668246,-0.058635532,0.579886964,19.38220357,85.80963911
19.94186047,0.018220861,-0.40844981,0.012566787,0.352617842,19.90763732,85.71385827
20.27131783,0.013161487,-0.43560698,-0.003092419,-0.106418929,20.4358182,85.61807742
20.60077519,0.007177705,-0.463166916,-0.004416753,-0.189871768,20.96561785,85.52229658
20.93023256,-0.007154926,-0.491144597,0.018957563,-0.185233655,21.49775507,85.42651574
21.25968992,-0.019874342,-0.51948755,-0.008160104,-0.026996081,22.05154099,85.33073489
21.58914729,-0.03557646,-0.548050929,-0.042555785,0.531543972,22.62773294,85.23495405
21.91860465,-0.048952395,-0.576825984,-0.025008277,0.844361495,23.24864565,85.13917321
22.24806202,-0.043510303,-0.605576497,-0.048398826,0.81785948,23.87256459,85.04189114
22.57751938,-0.028228369,-0.634106328,-0.057259598,0.692031226,24.57480697,84.94121639
22.90697674,-0.014764058,-0.662325677,-0.067867041,0.648028577,25.52839466,84.84054163
23.23643411,-0.0090583,-0.690300867,-0.066072438,0.71113766,26.48995693,84.73986688
23.56589147,-0.007585397,-0.71818306,-0.068498874,0.779935423,27.45590949,84.63919213
23.89534884,-0.006358892,-0.745937919,-0.072591442,0.822921136,28.42687303,84.53851737
24.2248062,-0.004056102,-0.773581891,-0.069678805,0.797697294,29.40215241,84.43784262
24.55426357,0.000332786,-0.801200954,-0.056985649,0.642105131,30.38049285,84.33716786
24.88372093,0.006656782,-0.828846816,-0.031875587,0.350018956,31.36416826,84.23610349
25.21317829,0.012226704,-0.856456955,-0.019046241,0.057814136,32.35771919,84.13193308
25.54263566,1.10E-02,-0.883912631,-0.015023435,-0.000846903,33.36179959,84.02776267
25.87209302,0.003115798,-0.911304809,0.034953422,-0.139891692,34.40047712,83.92359227
26.20155039,0.002669847,-0.938549477,0.061992345,-0.515047983,35.4433485,83.81942186
26.53100775,0.005682734,-0.966506736,0.088607783,-0.854637936,36.49042911,83.71525146
26.86046512,0.002798882,-0.993480535,0.079567217,-0.884133654,37.55240681,83.61108105
27.18992248,-0.011554453,-1.020609947,0.077928478,-0.562139142,38.61905958,83.50691064
27.51937984,-0.021610447,-1.047692183,0.092211657,-0.53272394,39.68956671,83.40274024
27.84883721,-0.018016801,-1.074645094,0.07832283,-0.618941389,40.76678749,83.29536724
28.17829457,-0.012412437,-1.101452221,0.070628704,-0.618198652,41.84790737,83.18770118
28.50775194,-0.011263982,-1.128197306,0.044520544,-0.41981159,42.93250422,83.08003513
28.8372093,-0.013438362,-1.154862749,0.049152903,-0.263677847,44.02420719,82.97236907
29.16666667,-0.009568561,-1.181413017,0.035121508,-0.270868887,45.11962884,82.86470301
29.49612403,-0.005300519,-1.207817867,-0.00741987,-0.069760951,46.21868267,82.75703695
29.8255814,-0.010095353,-1.234041496,-0.127574391,0.641011431,47.1247231,82.6493709
30.15503876,-0.029458458,-1.259960464,-0.318509091,2.063120991,47.99789755,82.54170484
30.48449612,-0.052345879,-1.285504055,-0.564981594,3.794700396,48.83668278,82.43151887
30.81395349,-0.066496558,-1.31069439,-0.836437383,5.622448852,49.68090502,82.32035716
31.14341085,-0.066642887,-1.335545597,-1.079924871,7.238768052,50.52790474,82.20919545
31.47286822,-0.044401033,-1.360052927,-1.153411101,7.760006447,51.37815937,82.09803375
31.80232558,0.002788953,-1.384220896,-1.200150791,7.525282544,52.28031308,81.98687204
32.13178295,0.043082723,-1.40804889,-1.16553046,7.142529362,53.20946999,81.87571033
32.46124031,0.064642781,-1.431518814,-1.104238083,6.691568971,54.17214529,81.76454862
32.79069767,0.070250025,-1.454621418,-1.050605461,6.276506235,55.1406781,81.65338691
33.12015504,0.062949328,-1.477339641,-1.010962667,6.007249891,56.11243814,81.54112286
33.4496124,0.049490614,-1.49965799,-0.968746922,5.742513653,57.08845938,81.42786377
33.77906977,0.037060525,-1.521607604,-0.932348465,5.463649635,57.92963963,81.31460467
34.10852713,0.026597195,-1.543166614,-0.904976258,5.214085242,58.71965783,81.20134557
34.4379845,0.015795602,-1.564302635,-0.921622301,5.20337775,59.45508683,81.08808647
34.76744186,0.001858188,-1.585004472,-0.922895016,5.298015654,60.19469021,80.97482737
35.09689922,-0.004947626,-1.605282112,-0.910766038,5.158805138,60.93678996,80.86156827
35.42635659,-0.005630787,-1.625149233,-0.949279477,5.192488387,61.68255781,80.74830917
35.75581395,-0.010766633,-1.64460136,-0.960457174,5.327243672,62.43240321,80.63435734
36.08527132,-0.010556248,-1.66364107,-0.935207681,5.146655353,63.18479604,80.51900085
36.41472868,-0.005309961,-1.682274836,-0.967188457,5.112709262,63.94112232,80.40364436
36.74418605,-0.006776034,-1.700508759,-0.966775879,5.208906839,64.61844528,80.28828787
37.07364341,-0.006154276,-1.718379639,-0.934859853,5.022768205,65.24380003,80.17293138
37.40310078,-0.000465572,-1.735889888,-0.928976542,4.854250357,65.78446724,80.05757489
37.73255814,0.001148691,-1.753029262,-0.934073092,4.839869878,66.32786024,79.9422184
38.0620155,-0.002359657,-1.769782936,-0.95875593,4.974589866,66.87312367,79.82686191
38.39147287,-0.006408321,-1.7861683,-0.945988379,4.972087375,67.42155546,79.7112223
38.72093023,-0.003274021,-1.802160043,-0.918104301,4.747450517,67.97263283,79.59376842
39.0503876,0.002754635,-1.817771887,-0.885222515,4.515393731,68.52561969,79.47631454
39.37984496,0.004544145,-1.83301524,-0.932743547,4.614374386,69.08198453,79.35886066
39.70930233,-0.005562222,-1.847901717,-1.004610384,5.068754124,69.64091039,79.24140678
40.03875969,-0.015990107,-1.86243728,-1.050072672,5.344369236,70.2010263,79.1239529
40.36821705,-0.016399204,-1.876633939,-1.053627186,5.343782629,70.75904096,79.00649902
40.69767442,-0.008405213,-1.890501035,-1.041840629,5.167482047,71.30208854,78.88904514
41.02713178,-0.001399503,-1.904031558,-1.055103101,5.164195828,71.83547965,78.77159126
41.35658915,0.000104013,-1.917221464,-1.041759228,5.125787718,72.37245406,78.65282344
41.68604651,0.001455946,-1.930082163,-1.029570129,5.050746073,72.9116579,78.5339713
42.01550388,0.002951762,-1.942638144,-1.047699593,5.058213113,73.4527681,78.41511916
42.34496124,-0.000170831,-1.954885884,-1.09357731,5.258759368,73.9976821,78.29626702
42.6744186,-0.006661024,-1.966845717,-1.111844199,5.441962685,74.54473281,78.17741488
43.00387597,-0.006380175,-1.978517516,-1.031314485,5.123058641,75.09373081,78.05856273
43.33333333,0.006323236,-1.989922445,-1.027161743,4.80790862,75.6467618,77.93971059
43.6627907,0.008710294,-2.001046178,-1.060704576,4.958997366,76.20536656,77.82085845
43.99224806,0.00039752,-2.01190266,-1.117263949,5.263818639,76.76967778,77.70200631
44.32170543,-0.008413077,-2.022485892,-1.145250295,5.457263266,77.34209432,77.58315417
44.65116279,-0.00976628,-2.032809909,-1.16889191,5.477683921,77.91668136,77.46430203
44.98062016,-0.008709171,-2.042888216,-1.240368632,5.716702115,78.49359812,77.34544989
45.31007752,-0.012421755,-2.052723595,-1.282141942,5.985326329,79.02589277,77.22659775
45.63953488,-0.01213435,-2.062339838,-1.268351257,5.942485146,79.45207852,77.10774561
45.96899225,-0.003204543,-2.071749526,-1.195040109,5.594976849,79.73763422,76.98889347
46.29844961,0.011420733,-2.08084913,-1.067288463,4.984893429,80.02515687,76.87004132
46.62790698,0.027174361,-2.089689647,-0.937330157,4.318393702,80.3137365,76.75042139
46.95736434,0.036926714,-2.098310787,-0.858109596,3.871013651,80.60365967,76.63017099
47.28682171,0.034452059,-2.106699953,-0.82695696,3.756902573,80.85299191,76.50992059
47.61627907,0.023264765,-2.114903179,-0.833634715,3.824738815,81.06076305,76.38967019
47.94573643,0.010856375,-2.122904116,-0.838309751,3.894458239,81.20340077,76.26941978
48.2751938,0.002362336,-2.130689404,-0.846994157,3.926563733,81.34695843,76.14916938
48.60465116,-0.002749182,-2.138263798,-0.847830128,3.940834562,81.49105139,76.02891898
48.93410853,-4.49E-03,-2.145622245,-0.8160968,3.826741443,81.63590458,75.90866858
49.26356589,-9.82E-04,-2.152788804,-0.787312462,3.642370039,81.78165949,75.78841818
49.59302326,2.05E-03,-2.159767545,-0.697888138,3.340256048,81.9279618,75.66816778
49.92248062,1.61E-02,-2.166535813,-0.394225242,2.084867029,82.07508249,75.54791738
50.25193798,0.04688048,-2.156937763,-0.020877919,0.274353401,81.94717723,75.42766697
50.58139535,0.083905676,-2.054822078,0.358544627,-1.683789746,81.72790026,75.30741657
50.91085271,0.105355949,-1.952061634,0.754329643,-3.519022743,81.48805692,75.18716617
51.24031008,0.114453743,-1.861493073,1.005162966,-4.941705613,81.24683077,75.06691577
51.56976744,0.095270657,-1.777365411,1.059276549,-5.239773703,81.01568467,74.94666537
51.89922481,0.050050392,-1.696596409,1.082119146,-5.112059801,80.82396816,74.82630414
52.22868217,0.010084182,-1.618402037,1.093517,-5.132572248,80.6373744,74.70535461
52.55813953,-0.014389178,-1.542463797,1.122714277,-5.31659246,80.45277792,74.58440508
52.8875969,-0.025708182,-1.468843729,1.119245505,-5.430851483,80.26696712,74.46345555
53.21705426,-0.034677795,-1.397295109,1.115824227,-5.413332327,80.07979432,74.34250602
53.54651163,-0.040581417,-1.327897927,1.130425328,-5.486368145,79.87314648,74.22155648
53.87596899,-0.040543864,-1.260329423,1.13629029,-5.589089879,79.5523161,74.10060695
54.20542636,-0.039074634,-1.194973415,1.113734711,-5.565835146,79.22986609,73.97965742
54.53488372,-0.04101349,-1.131313787,1.075864052,-5.406061402,78.9061598,73.85870789
54.86434109,-0.043934078,-1.069663357,1.031079604,-5.192151962,78.5801027,73.73775836
55.19379845,-0.045752876,-1.009660604,0.984507757,-4.982491992,78.25248006,73.61680883
55.52325581,-0.045705608,-0.951290092,0.928578008,-4.744107325,77.91465295,73.49585929
55.85271318,-0.044074368,-0.894767621,0.864704998,-4.481340292,77.45689576,73.37490976
56.18217054,-0.042411223,-0.839742378,0.814749697,-4.240859772,76.97606283,73.25396023
56.51162791,-4.04E-02,-0.786329873,0.767894823,-4.009371568,76.47642722,73.1330107
56.84108527,-3.46E-02,-0.734446524,0.719417674,-3.820918089,75.97280974,73.01206117
57.17054264,-2.96E-02,-0.684007178,0.669681988,-3.608555904,75.49541472,72.89111164
57.5,-2.68E-02,-0.635061849,0.616269608,-3.342193107,75.04245426,72.7701621
57.82945736,-2.53E-02,-0.587375559,0.5467101,-3.008503254,74.61047222,72.64921257
58.15891473,-2.55E-02,-0.54099008,0.478574163,-2.629419958,74.15537524,72.52826304
58.48837209,-2.44E-02,-0.496009828,0.427064697,-2.348050607,73.67547201,72.40731351
58.81782946,-2.07E-02,-0.452239331,0.355462233,-2.038376645,73.12166021,72.28636398
59.14728682,-0.019279561,-0.409615504,0.288998691,-1.640373849,72.56304514,72.16541445
59.47674419,-0.01763969,-0.368280152,0.257445186,-1.416730122,72.00183357,72.04446491
59.80620155,-0.007633412,-0.328077758,0.371705723,-1.875411652,71.43620221,71.92351538
60.13565891,0.022835123,-0.288905972,0.533905673,-3.017082404,70.87534771,71.8029662
60.46511628,0.052062135,-0.250915393,0.696765233,-4.161780703,70.32179687,71.6827158
60.79457364,0.070536801,-0.213925128,0.917033591,-5.380680361,69.85500886,71.56246539
61.12403101,0.083245672,-0.178056341,1.137944395,-6.875050576,69.39702034,71.44221499
61.45348837,0.081155341,-0.143385089,1.204167691,-7.525339858,68.93658877,71.32196459
61.78294574,0.05363134,-0.109742627,1.208144059,-7.491032659,68.47274872,71.20171419
62.1124031,0.015753037,-0.077196649,1.179538974,-7.228310897,68.00697675,71.08146379
62.44186047,-0.013871346,-0.045717673,1.138821784,-7.005522971,67.5385561,70.96121339
62.77131783,-0.030064991,-0.015110193,1.07452005,-6.760661495,67.16671686,70.84096299
63.10077519,-0.040373272,0.014677308,0.997564639,-6.344908075,66.81829433,70.72071258
63.43023256,-0.047969641,0.043773332,0.92436392,-5.884658844,66.47604568,70.60046218
63.75968992,-0.04962878,0.072149895,0.863480947,-5.52470277,66.13143088,70.48021178
64.08914729,-0.043705697,0.099828116,0.826650172,-5.338249603,65.78313239,70.35996138
64.41860465,-0.032355334,0.126892154,0.818553541,-5.340838059,65.42661755,70.23971098
64.74806202,-0.018876165,0.153234701,0.801806768,-5.376957206,64.97183427,70.11946058
65.07751938,-0.010602017,0.179024459,0.78576991,-5.299411525,64.48160808,69.99921018
65.40697674,-0.00625776,0.204150107,0.813260988,-5.41820321,63.9809865,69.8793416
65.73643411,0.002533764,0.228666617,0.816560025,-5.635465243,63.43473934,69.76118859
66.06589147,0.007217233,0.252450472,0.799696911,-5.63292764,62.86952923,69.64303558
66.39534884,2.53E-03,0.275605145,0.766392747,-5.415311233,62.30027157,69.52488257
66.7248062,-0.005786253,0.298101188,0.73094395,-5.157815398,61.72751492,69.40672955
67.05426357,-0.010441562,0.319996211,0.699209173,-4.98670295,61.14573357,69.28857654
67.38372093,-0.010792621,0.341251264,0.649030512,-4.761394288,60.52644463,69.17042353
67.71317829,-0.013365906,0.361977152,0.577381774,-4.323505285,59.83917678,69.05227052
68.04263566,-0.018206993,0.382105095,0.505849898,-3.815169901,59.11397358,68.93411751
68.37209302,-0.022361566,0.401722103,0.43979019,-3.318712027,58.38301213,68.81665437
68.70155039,-0.020881413,0.420743352,0.390497001,-2.968910104,57.64794865,68.69920049
69.03100775,-0.013168074,0.439304044,0.354792584,-2.778998366,56.91611526,68.58174661
69.36046512,-0.003470805,0.457375922,0.319758651,-2.607868183,56.24042744,68.46429273
69.68992248,0.002596548,0.474985381,0.292466957,-2.403961166,55.61253882,68.34683885
70.01937984,0.005677334,0.492073755,0.275711669,-2.250467537,55.01944367,68.22938497
70.34883721,0.011294497,0.508728477,0.292395591,-2.364233906,54.42115939,68.11193109
70.67829457,0.019601165,0.524976775,0.31038422,-2.589551246,53.81984954,67.99447721
71.00775194,0.02994083,0.540846406,0.320252017,-2.853367303,53.21584114,67.87868332
71.3372093,0.024890113,0.556300649,0.299978452,-2.705987057,52.60629667,67.76332683
71.66666667,0.016255108,0.571345113,0.282187542,-2.523222363,52.00599319,67.64797035
71.99612403,0.003416282,0.586021057,0.272498844,-2.331938252,51.4147158,67.53261386
72.3255814,0.001031363,0.600335343,0.249960771,-2.227644242,50.84926475,67.41725737
72.65503876,0.001120994,0.61429687,0.23671234,-2.185924808,50.28158862,67.30190088
72.98449612,0.002234274,0.627889412,0.249820868,-2.246742572,49.71106341,67.18654439
73.31395349,0.007655635,0.641130709,0.246748356,-2.34626719,49.13533622,67.0711879
73.64341085,0.011600199,0.654072464,0.239505642,-2.404258804,48.55920053,66.9570818
73.97286822,0.007434528,0.666653812,0.233513996,-2.30441531,47.98286816,66.8438227
74.30232558,0.003989796,0.678883495,0.251293523,-2.376366467,47.42090422,66.7305636
74.63178295,0.005786607,0.690765384,0.258836837,-2.54263369,46.85805267,66.6173045
74.96124031,0.010590097,0.702289116,0.249912611,-2.689036733,46.29193549,66.5040454
75.29069767,0.007534333,0.713461874,0.256684101,-2.673034982,45.72094565,66.3907863
75.62015504,0.002885829,0.724316285,0.264069024,-2.719541696,45.14726246,66.2775272
75.9496124,0.002110598,0.734828888,0.278423672,-2.899498886,44.57001936,66.1642681
76.27906977,0.00575302,0.745034091,0.278709714,-3.108209431,43.98795958,66.05213005
76.60852713,0.005552666,0.754892081,0.289386461,-3.212726598,43.37757391,65.94166747
76.9379845,0.004965544,0.764448063,0.325314564,-3.524582454,42.71129521,65.83120489
77.26744186,0.011317144,0.773707428,0.36090186,-4.095294884,42.02455687,65.72074231
77.59689922,0.01980027,0.782656052,0.396575538,-4.718060958,41.33104077,65.61027974
77.92635659,0.022269248,0.791283186,0.427803622,-5.227767902,40.63264428,65.49981716
78.25581395,0.016775173,0.799636909,0.457365598,-5.609337859,39.92879844,65.38935458
78.58527132,0.006603812,0.807721508,0.478071797,-5.93319568,39.23197266,65.278892
78.91472868,-0.001757121,0.815605445,0.496957402,-6.274443923,38.55974208,65.1688606
79.24418605,-0.006785531,0.823258385,0.519811099,-6.679655151,37.90484081,65.06049541
79.57364341,-0.007911846,0.830691367,0.533822619,-7.108616023,37.25451129,64.95213022
79.90310078,-0.010733317,0.837918604,0.524235647,-7.298412121,36.59904154,64.84376504
80.23255814,-0.020962824,0.844949778,0.543636468,-7.407974498,35.93282887,64.73539985
80.5620155,-0.02509577,0.85179873,0.547084943,-7.639767083,35.24757729,64.62703466
80.89147287,-0.024244183,0.858497113,0.531612295,-7.816949658,34.4995241,64.51866947
81.22093023,-0.026465768,0.865044984,0.513196279,-7.776858165,33.74627334,64.41030429
81.5503876,-0.033770525,0.871436887,0.496939329,-7.573502931,32.98926547,64.30196785
81.87984496,-0.039306405,0.877649228,0.479908751,-7.405594069,32.22558968,64.19639919
82.20930233,-0.036232277,0.88368883,0.458303775,-7.352360983,31.50659034,64.09083052
82.53875969,-0.028270946,0.889540152,0.445570487,-7.338361088,30.83896411,63.98526185
82.86821705,-0.01993155,0.895154989,0.435525064,-7.329777278,30.36427932,63.87969319
83.19767442,-0.009261142,0.900587065,0.439705206,-7.544758671,29.88658108,63.77412452
83.52713178,0.001720899,0.905911814,0.445787164,-7.789628505,29.40645368,63.66855585
83.85658915,0.009885201,0.911141363,0.438423986,-7.972187237,28.92164397,63.56298719
84.18604651,0.015844186,0.916269332,0.429064772,-8.101707377,28.43390661,63.45741852
84.51550388,0.003475263,0.921287178,0.411360209,-7.786306813,27.94366461,63.35469877
84.84496124,-0.00814254,0.926163374,0.394051021,-7.473779357,27.44840254,63.25262576
85.1744186,-0.017729587,0.930905968,0.377810785,-7.169019764,26.95030632,63.15055274
85.50387597,-0.017382296,0.935518287,0.367987515,-7.099589941,26.44983944,63.04847972
85.83333333,-0.004529463,0.939981182,0.366242048,-7.326397877,25.96185331,62.94640671
86.1627907,0.009368764,0.944310719,0.358877771,-7.531716195,25.48955231,62.84433369
86.49224806,0.023920281,0.948496112,0.348002171,-7.723605155,25.03330989,62.74226068
86.82170543,0.020764271,0.952540922,0.345637787,-7.686971512,24.57217252,62.64018766
87.15116279,0.01320784,0.956440541,0.344406964,-7.610362366,24.10857904,62.53984764
87.48062016,0.006651406,0.960202333,0.339970199,-7.593343236,23.64222775,62.44057114
87.81007752,0.006958763,0.963830706,0.335094368,-7.713473318,23.17100032,62.34129465
88.13953488,0.009180845,0.967329617,0.32537254,-7.815883284,22.6972371,62.24201815
88.46899225,0.009687399,0.970743225,0.298829488,-7.683362218,22.2204372,62.14274166
88.79844961,0.004260449,0.974076777,0.29967573,-7.649427384,21.76601801,62.04346517
89.12790698,-0.003772844,0.977333889,0.312552963,-7.658797429,21.36952972,61.94418867
89.45736434,0.004197713,0.980459119,0.313747093,-7.952944506,21.06066242,61.84491218
89.78682171,0.019047831,0.983448486,0.309919018,-8.369508433,20.74873996,61.74682253
90.11627907,0.025525926,0.986358923,0.314742982,-8.716501356,20.43510354,61.65034255
90.44573643,0.025214123,0.989180322,0.319169089,-8.974573874,20.11915747,61.55386258
90.7751938,0.019323218,0.991927013,0.31746369,-9.123714547,19.80017845,61.45738261
91.10465116,0.006940018,0.994576338,0.31438025,-9.092222743,19.47942801,61.36090263
91.43410853,-0.005422207,0.997141677,0.311748752,-9.044718855,19.156157,61.26442266
91.76356589,-0.013626452,0.999612488,0.310052851,-9.0782279,18.82987929,61.16794269
92.09302326,-0.015345789,1.001964521,0.302349228,-9.171816942,18.5017701,61.07146271
92.42248062,-0.013314744,1.004164647,0.282828016,-9.178689208,18.17091643,60.97562344
92.75193798,-0.018203609,1.006215649,0.277902236,-8.976742852,17.78279049,60.88193999
93.08139535,-0.024826614,1.008200029,0.267473643,-8.750692881,17.35594527,60.78825654
93.41085271,-0.026632863,1.010156908,0.255196658,-8.584216362,16.86480428,60.69457308
93.74031008,-0.026178127,1.012084322,0.242313196,-8.442097766,16.36939917,60.60088963
94.06976744,-0.020406296,1.01394896,0.228527958,-8.345603744,15.87115201,60.50720618
94.39922481,-0.01485157,1.015708017,0.208495117,-8.185769491,15.36821409,60.41352273
94.72868217,-0.013482711,1.017341088,0.199105674,-7.890573237,14.86107086,60.31983927
95.05813953,-0.014482748,1.018913658,0.185798232,-7.610682367,14.35098586,60.22627402
95.3875969,-0.015186896,1.020481492,0.155074547,-7.121678871,13.83582081,60.13608621
95.71705426,-0.023763227,1.022069292,0.147532351,-6.436700578,13.3165174,60.04589841
96.04651163,-0.030009197,1.023662545,0.140398462,-5.953411214,12.83614199,59.95571061
96.37596899,-0.024527518,1.025091213,0.118754551,-5.578243244,12.60561578,59.86552281
96.70542636,-0.01601617,1.026300525,0.110956663,-5.235221374,12.3883746,59.77533501
97.03488372,-0.004275291,1.027458988,0.108653959,-5.110661395,12.17887942,59.68514721
97.36434109,0.013199038,1.028631517,0.108745877,-5.243562057,11.96706082,59.59495941
97.69379845,0.035642908,1.029849909,0.102567491,-5.579236233,11.75368499,59.50477161
98.02325581,0.053279538,1.031145678,0.096096228,-5.766894378,11.53902872,59.41701007
98.35271318,0.057629494,1.032577002,0.104901101,-5.927711687,11.32186562,59.32971578
98.68217054,0.055257625,1.034606305,0.110450351,-6.160153624,11.1031828,59.2424215
99.01162791,0.052228173,1.034202678,0.122922944,-6.363172274,10.88317242,59.15512721
99.34108527,0.060552649,1.022295243,0.135142036,-6.40604486,10.66045996,59.06783292
99.67054264,0.098144116,1.041704932,0.176761304,-6.241566607,10.43626972,58.98053864
100,0.201390731,0.994358325,0.030660332,-6.19660363,10.21070248,58.89324435


==> figures/Results.csv <==
25,0,0,0
25.2131782945736,-0.0780652345508209,-0.0643620869549028,-0.0531733936593565
25.4263565891473,-0.223829393559664,-0.126385427140044,-0.11266736147584
25.6395348837209,-0.323812337275272,-0.0946651811826504,-0.0952123994720922
25.8527131782946,-0.34257591425488,-0.0279874343250783,-0.052641477888161
26.0658914728682,-0.319739539237986,0.0123390471134255,-0.0191463830837184
26.2790697674419,-0.28024206568779,0.0327921976422127,0.00487959831637561
26.4922480620155,-0.233422727400042,0.0457180049686631,0.0215303384009464
26.7054263565891,-0.186003748450888,0.0534943405942974,0.0332429603370645
26.9186046511628,-0.143206191732481,0.0559254659289421,0.0423039478431294
27.1317829457364,-0.108283665737023,0.0532959187306377,0.0488020070302353
27.3449612403101,-0.0815555694374807,0.0468954687752808,0.0515212440713237
27.5581395348837,-0.0598643034694839,0.0401396400439574,0.0510413904128303
27.7713178294574,-0.0399488352102837,0.0364684983923721,0.0494201027409567
27.984496124031,-0.0207389486201925,0.0368956088759959,0.0486482469947661
28.1976744186047,-0.00276280159532501,0.039750826223078,0.0495236324590652
28.4108527131783,0.0078407879246855,0.0364229594356093,0.0465358700800608
28.6240310077519,0.00593999214339483,0.0188297371410603,0.0329825808983287
28.8372093023256,0.00617906374651028,0.002675520166845,0.0201288155027441
29.0503875968992,0.0103017293562903,-0.00712117482669507,0.00853880709623771
29.2635658914729,0.011722727874277,-0.0170189200912589,-0.00609210799052158
29.4767441860465,0.0116147871196608,-0.0275498252416255,-0.0214866653178305
29.6899224806202,0.00978586837889817,-0.0389305491850913,-0.0368822671865178
29.9031007751938,0.00471010346148356,-0.0521105852186794,-0.0527800343685317
30.1162790697674,0.00430154046891834,-0.0576873161972739,-0.0616299311466679
30.3294573643411,0.0135930022526519,-0.0484959864694687,-0.058983479408328
30.5426356589147,0.0285199819725863,-0.0284639884377796,-0.0477052363041151
30.7558139534884,0.0429918298809784,-0.00612323198537512,-0.0327095711822811
30.968992248062,0.0535753484269369,0.0124639377731969,-0.0175508287288664
31.1821705426357,0.0588598754304627,0.0243806200210868,-0.00477582533738116
31.3953488372093,0.0584018662967142,0.0284047334303457,0.0034252441556322
31.6085271317829,0.0528446078957346,0.024768402245443,0.00566867338958706
31.8217054263566,0.0446939301228767,0.0162352907276217,0.00277844759836113
32.0348837209302,0.0372315609082666,0.00719273616028648,-0.00251947025531723
32.2480620155039,0.032486446831084,0.00108570283532517,-0.00736152318178218
32.4612403100775,0.0313118001599328,-0.000283564902285604,-0.00939968528968005
32.6744186046512,0.0347319320965151,0.00450954463289822,-0.00636087540898449
32.8875968992248,0.042441139647119,0.0152555945621528,0.00224559789250965
33.1007751937984,0.0484413839956819,0.0249757883129749,0.0108996115847105
33.3139534883721,0.0491201561296309,0.0280913230334712,0.0151992326434013
33.5271317829457,0.0492723099095537,0.0289104892888725,0.0182860284005539
33.7403100775194,0.051817776412491,0.031956567451849,0.0227895507220023
33.953488372093,0.0539682477137892,0.0353027742579792,0.0271264640963789
34.1666666666667,0.0535404002981996,0.0359132496940799,0.0295620884209775
34.3798449612403,0.0526934429548365,0.0353478678359729,0.0314827879791195
34.593023255814,0.0562965683185937,0.0393916051936515,0.0371069273214011
34.8062015503876,0.0684667986746698,0.0539285158561102,0.0511044064013263
35.0193798449612,0.0874868194185633,0.0781885383731298,0.0735145353147738
35.2325581395349,0.104719092214706,0.10220849719555,0.0973775073447647
35.4457364341085,0.110156695541207,0.112545487941053,0.112429832090447
35.6589147286822,0.103962332795435,0.106654124277849,0.115942630713964
35.8720930232558,0.092001841299069,0.0910835976878967,0.110909103954177
36.0852713178295,0.0709833281950591,0.0636887509017141,0.0930339646057661
36.2984496124031,0.0509701614036096,0.0354361252917854,0.0713312590636793
36.5116279069767,0.0462892502064278,0.0244723023244981,0.0603712306435704
36.7248062015504,0.0520378736071016,0.0292730724063614,0.0593121262853324
36.937984496124,0.0580053162459618,0.0378326714257668,0.061556216322117
37.1511627906977,0.0593203791872004,0.0416336756094219,0.0620762287705613
37.3643410852713,0.0545450613707008,0.0374105137785249,0.0576611335024506
37.577519379845,0.0453159960867045,0.0266414719649269,0.0482049444860727
37.7906976744186,0.0364375461092026,0.0151324242770078,0.0373864609790069
38.0038759689922,0.0306900043555238,0.00719021806436449,0.0281667272310615
38.2170542635659,0.0257067147871233,0.00101414378206753,0.0193327581823482
38.4302325581395,0.0164257411201321,-0.00957258674816634,0.00649676562949662
38.6434108527132,0.0023056648237136,-0.0265476082485979,-0.0117132003126102
38.8565891472868,-0.0083050661089547,-0.0408709647400835,-0.0282483767099439
39.0697674418605,-0.00621073696042812,-0.0402195472197694,-0.0334517373140415
39.2829457364341,0.00892187053715343,-0.0217283741946368,-0.0240751668077934
39.4961240310078,0.0273466440990584,0.00394159926051492,-0.00684047710393408
39.7093023255814,0.0358058510905287,0.0194184755226972,0.00546870188026913
39.922480620155,0.0288242585905902,0.0150101381160005,0.00443873590953849
40.1356589147287,0.0175325276178603,0.00160810026709259,-0.00311003919573159
40.3488372093023,0.0152715136957888,-0.00316448509863944,-0.00519619726426285
40.562015503876,0.0245808030266981,0.00709893264451315,0.00318421863359181
40.7751937984496,0.043403208491888,0.0310587818064171,0.0232480024073804
40.9883720930233,0.0602982463471302,0.0549766562392859,0.0453444593937426
41.2015503875969,0.0706598144005222,0.0710772418806745,0.0640824224329124
41.4147286821705,0.0756201428887379,0.0790933120850788,0.078163644945685
41.6279069767442,0.0791031331854724,0.0839121549586515,0.0899074644203424
41.8410852713178,0.082775798807807,0.0882999520757184,0.100784694513878
42.0542635658915,0.0872495294906613,0.0937780326203342,0.111888239613805
42.2674418604651,0.0837413393221727,0.0904695902503338,0.114803969422989
42.4806201550388,0.0748308142219125,0.0789895920819035,0.110590186034095
42.6937984496124,0.0834095533523839,0.0858648590793332,0.120613939465539
42.906976744186,0.0892293575512215,0.0933534543788825,0.12853377384947
43.1201550387597,0.0861094003025975,0.0911941180802874,0.129292501033469
43.3333333333333,0.0858498124992388,0.0896751397478123,0.131711051802747
43.546511627907,0.07434626490562,0.0760300989160167,0.122027614895228
43.7596899224806,0.0497739088787032,0.0457999953624397,0.097405317869158
43.9728682170543,0.0242353713127989,0.0113368273673038,0.0667476164163263
44.1860465116279,-0.0010277541978557,-0.0230105547929554,0.0315890844380346
44.3992248062016,-0.0233264997556212,-0.0534235963206897,-0.00377096153205694
44.6124031007752,-0.0358163662682245,-0.071818977865278,-0.0313842097433228
44.8255813953488,-0.0484689860735475,-0.0878272985591414,-0.0586485076259589
45.0387596899225,-0.0668518718698013,-0.109717281268618,-0.0905523340432309
45.2519379844961,-0.0791492230707906,-0.125810044367805,-0.117049541057825
45.4651162790698,-0.0791593083730289,-0.126831500221006,-0.131508053526908
45.6782945736434,-0.0712596185926597,-0.115711510506312,-0.13471364582368
45.8914728682171,-0.0656580322632618,-0.105206261058153,-0.135826244573692
46.1046511627907,-0.0608576994480933,-0.0962848169767335,-0.134252876835547
46.3178294573643,-0.0624063503422521,-0.0948118725151821,-0.137041974934736
46.531007751938,-0.0708734205116773,-0.102425351498352,-0.146197881888683
46.7441860465116,-0.0830758047018766,-0.115889929229923,-0.160271120234652
46.9573643410853,-0.100313568925027,-0.135998830712899,-0.181284009231988
47.1705426356589,-0.114930376019441,-0.154455263014407,-0.202200566012423
47.3837209302326,-0.108829073757544,-0.149608771282134,-0.20455226856287
47.5968992248062,-0.0809286283850759,-0.115605126584155,-0.182436249616096
47.8100775193798,-0.0631504735864464,-0.0880511984569564,-0.163061959573953
48.0232558139535,-0.0567673159414364,-0.0753816444611476,-0.150207787679532
48.2364341085271,-0.0528008572480698,-0.0687403141498415,-0.139968928076558
48.4496124031008,-0.052300674658498,-0.0667844069697355,-0.133907985204009
48.6627906976744,-0.0480184967518893,-0.0611995672633995,-0.124954020541364
48.8759689922481,-0.0415514360383608,-0.0527532518895078,-0.114123938309044
49.0891472868217,-0.0364133770741458,-0.0454461381595344,-0.104074580417098
49.3023255813954,-0.0268798297842082,-0.0338251790487285,-0.0896013409638491
49.515503875969,-0.011360476734947,-0.0148569504760535,-0.0685229134760304
49.7286821705426,0.00414022627999694,0.00530659385587948,-0.0454902692655837
49.9418604651163,0.0161266690361085,0.0214083154586555,-0.0242216466569166
50.1550387596899,0.0256399493438064,0.0337218646543548,-0.00499790712830172
50.3682170542636,0.0333176725108071,0.043314739478164,0.0120840120539162
50.5813953488372,0.036420559601615,0.0473617293312293,0.02403604305296
50.7945736434109,0.0336443161996603,0.0438229080777357,0.0288163968006477
51.0077519379845,0.0285626831196946,0.036370862783355,0.0289166358898006
51.2209302325581,0.0245338369736713,0.0295646377858232,0.0276081010311344
51.4341085271318,0.0232572197747306,0.0261155304307052,0.0273697397609363
51.6472868217054,0.0231475111445054,0.0247973448997265,0.0277476975718816
51.8604651162791,0.0164818400524833,0.0165896776259394,0.0213680540972644
52.0736434108527,0.00688096079727553,0.00387356541298951,0.0107245883756852
52.2868217054264,-0.000543301986064257,-0.00696160228720499,0.000245153074309574
52.5,-0.0066357989338286,-0.0155598554215928,-0.00996958630384626
52.7131782945736,-0.0133014080854006,-0.0243027168230348,-0.0210764825839553
52.9263565891473,-0.0189105894130619,-0.0318594540431156,-0.0315154948102138
53.1395348837209,-0.0214023006621172,-0.0355964385762027,-0.0389544266435262
53.3527131782946,-0.0221790876462709,-0.0366303477873976,-0.0440460011050443
53.5658914728682,-0.0189658244586349,-0.0327361909346045,-0.0441598023250139
53.7790697674419,-0.0116984089046653,-0.0234565806606637,-0.038684275424762
53.9922480620155,-0.00769483343395798,-0.0168760143912143,-0.0343491119872128
54.2054263565891,-0.00884770049274587,-0.0167402545467621,-0.0341308382068697
54.4186046511628,-0.0127588544175468,-0.0207072177511494,-0.0369875098275609
54.6317829457364,-0.0214389807956541,-0.0305097039613762,-0.045634111808703
54.8449612403101,-0.0271292759053024,-0.0379063161736817,-0.052782793618065
55.0581395348837,-0.0255705768854932,-0.0367987795490734,-0.0534749866071383
55.2713178294574,-0.0172038401256694,-0.0266694106402096,-0.0462813309617832
55.484496124031,-0.00736436415106015,-0.0137337481555852,-0.0354079749571077
55.6976744186046,0.00488162221402762,0.00189668902404602,-0.0201818188005546
55.9108527131783,0.0331514524506043,0.0355982471556914,0.0129399467606465
56.1240310077519,0.0728590705731111,0.0847361365024469,0.0620088175575037
56.3372093023256,0.109256852258934,0.132083978380317,0.113774967417411
56.5503875968992,0.135212373766396,0.166564132983372,0.158760069193522
56.7635658914729,0.146032452530724,0.181638086974454,0.188810475485312
56.9767441860465,0.145498758564683,0.180860950800031,0.204301294697327
57.1899224806202,0.139977725873842,0.171606459056727,0.209751240054723
57.4031007751938,0.131006754473476,0.157240365829629,0.207479855350341
57.6162790697674,0.119343262907236,0.139864603385696,0.198756666022282
57.8294573643411,0.106303370348425,0.121351173577909,0.185162983285795
58.0426356589147,0.0912755547435976,0.100629299305031,0.166895841624568
58.2558139534884,0.072196080588379,0.0751860699471008,0.14239681414361
58.468992248062,0.0513013592848474,0.0473616599388453,0.113153921849908
58.6821705426357,0.0345305062755182,0.024284897535499,0.0855141974180756
58.8953488372093,0.0237762094050776,0.00918393667497134,0.0630729701211221
59.1085271317829,0.0156855126862218,-0.00139733006018687,0.0440269302076767
59.3217054263566,0.00974714462179353,-0.00880709819992764,0.028258509510976
59.5348837209302,0.011788031462563,-0.00675554290982727,0.0219442442760932
59.7480620155039,0.0271096785457986,0.011581120152142,0.0318515443485802
59.9612403100775,0.0535527455229078,0.0446682592373254,0.0580047037962022
60.1744186046512,0.0770949461971378,0.0761015645709205,0.0867369960434395
60.3875968992248,0.0958253941182643,0.101179001381938,0.113944464680642
60.6007751937984,0.108950724691846,0.118749455835898,0.136708162897568
60.8139534883721,0.106713466541371,0.118168037189114,0.143546068458344
61.0271317829457,0.0815622920600099,0.0894283840134734,0.1235132324113
61.2403100775194,0.042632468871525,0.0415291918550384,0.0821654919738288
61.453488372093,0.00459534396055651,-0.00714889834361117,0.0343889870977212
61.6666666666667,-0.0279922024077751,-0.0489186793729208,-0.0125195548008572
61.8798449612403,-0.053525643235513,-0.0814719098695085,-0.0543283036997582
62.093023255814,-0.067822866382884,-0.0999469886278241,-0.0847330605494632
62.3062015503876,-0.0670559697789395,-0.0995200403558642,-0.0972850175845275
62.5193798449612,-0.0560686111780383,-0.0850163228208028,-0.0946181394688518
62.7325581395349,-0.0371288363803143,-0.0600658661828926,-0.0784034306200526
62.9457364341085,-0.0168146253124524,-0.0325352839513932,-0.0556225375119228
63.1589147286822,3.53697332931025e-05,-0.00878083542709159,-0.0323431163466748
63.3720930232558,0.00900010722072427,0.00515910048431043,-0.0157195081207867
63.5852713178295,0.0181933586036275,0.0176654730942718,0.000934417110862228
63.7984496124031,0.0294437458066166,0.0321138831907603,0.0198890982689405
64.0116279069767,0.0377175110727628,0.0431422471668655,0.0362002472461311
64.2248062015504,0.0440764969532971,0.0510327629274812,0.0499335189530966
64.437984496124,0.0493962434926367,0.0571190902144685,0.061705749898515
64.6511627906977,0.0518146077338111,0.0596409663431615,0.0695368720167488
64.8643410852713,0.0517266325322308,0.058800000224285,0.073394408877046
65.077519379845,0.0499308118828743,0.0556231378872807,0.0739429029093439
65.2906976744186,0.0492640606222805,0.0534824839292561,0.0743877549837546
65.5038759689922,0.0488739003641037,0.0518726985560481,0.0744765719291445
65.7170542635659,0.0462880327738028,0.0479248958509665,0.0716688068765065
65.9302325581395,0.0433340254812184,0.0433146579338319,0.0675455657015212
66.1434108527132,0.0402413658053042,0.0386879029996479,0.0626895751513026
66.3565891472868,0.0352420716783761,0.0321485469369262,0.0553843734043663
66.5697674418605,0.0287883455965135,0.0239074515286885,0.0457833143892935
66.7829457364341,0.0230123398949134,0.0164363468377565,0.0362541746188487
66.9961240310078,0.0179908819350887,0.0101431776686077,0.0274077667600431
67.2093023255814,0.0135108275131002,0.00472954175219344,0.0192354685122705
67.422480620155,0.00958839224234935,0.000147309322693485,0.0118461183888452
67.6356589147287,0.00618042353312261,-0.00364919070078284,0.005305355609357
67.8488372093023,0.00322927374166982,-0.00674929020844092,-0.000380674038957743
68.062015503876,0.000685659173700125,-0.00923895006744028,-0.00523483944496473
68.2751937984496,-0.00146078476763399,-0.0111629965404349,-0.00926608070738811
68.4883720930233,-0.00321444397826967,-0.0125586201447537,-0.0124897585693342
68.7015503875969,-0.00465351574375853,-0.0135418881411948,-0.0150117521634668
68.9147286821705,-0.00584366013646054,-0.0142216669999913,-0.0169457303779534
69.1279069767442,-0.00683212460867508,-0.0146769978373736,-0.018386872844759
69.3410852713178,-0.00769737388607254,-0.0150055536565999,-0.0194617965384288
69.5542635658915,-0.00845407123208544,-0.0152301465883818,-0.0202355133663945
69.7674418604651,-0.00906199023161639,-0.0153130776203402,-0.0207070844410812
69.9806201550388,-0.00949649239645109,-0.0152357262644037,-0.0208787954179358
70.1937984496124,-0.0097902782958701,-0.015044766563761,-0.0208135681308151
70.406976744186,-0.00998873174733508,-0.0147981044228457,-0.0205913675807005
70.6201550387597,-0.0101200375283188,-0.0145275731067642,-0.0202675407483158
70.8333333333333,-0.010207212666153,-0.0142515244612037,-0.0198804258019991
71.046511627907,-0.0102687328672175,-0.0139793048242916,-0.0194589753558998
71.2596899224806,-0.0103064788604437,-0.0137072317587844,-0.0190160797915559
71.4728682170543,-0.010289217901711,-0.0134016793222293,-0.0185266082282832
71.6860465116279,-0.0102263469673252,-0.0130729922046458,-0.0180037652272057
71.8992248062015,-0.0101436156603289,-0.0127533847210787,-0.0174842575605284
72.1124031007752,-0.0100516882898971,-0.0124566398689441,-0.0169879738293736
72.3255813953488,-0.0099582808939281,-0.0121867460428286,-0.0165243777680313
72.5387596899225,-0.00986863625749986,-0.0119432348913564,-0.0160987195865147
72.7519379844961,-0.00977374303938932,-0.0117134609420803,-0.0157017298570445
72.9651162790698,-0.00964434718488854,-0.0114637893277433,-0.0152964494342582
73.1782945736434,-0.00949248473346388,-0.0112037629197535,-0.0148864933255267
73.3914728682171,-0.00933412308906969,-0.0109502102786966,-0.0144883285444285
73.6046511627907,-0.00916882156793834,-0.0106962219422076,-0.0140982568390124
73.8178294573643,-0.00901171465605514,-0.0104508844526992,-0.0137286962381991
74.031007751938,-0.00888117156272709,-0.0102387178136556,-0.0134099589227031
74.2441860465116,-0.00872945608319041,-0.0100148490664899,-0.0130981443368545
74.4573643410853,-0.0085285121562745,-0.00974666219808462,-0.0127495412233659
74.6705426356589,-0.00830642683064266,-0.00946572740916302,-0.012387264179685
74.8837209302326,-0.00807997236975363,-0.00919392562730564,-0.0120353004896496
75.0968992248062,-0.00785681712867452,-0.00893531331949394,-0.0117009318726463
75.3100775193798,-0.00764379303655648,-0.00868848567036701,-0.0113858788782755
75.5232558139535,-0.0074402275613904,-0.00844800961190863,-0.0110868313975026
75.7364341085271,-0.00721932001952787,-0.00818386308400472,-0.0107700763249972
75.9496124031008,-0.00698280443169009,-0.00789453863110226,-0.010427152843404
76.1627906976744,-0.00675247869955333,-0.00760281182625024,-0.0100791804488246
76.3759689922481,-0.00653917086578105,-0.00731929276374849,-0.00974003451768589
76.5891472868217,-0.00634986181125982,-0.00704645383219637,-0.00941523714920973
76.8023255813954,-0.00619285012243715,-0.00679056274384059,-0.00911277242865328
77.015503875969,-0.00607309335285168,-0.00656179828599227,-0.00884347283092796
77.2286821705426,-0.00597690151515987,-0.00635536584365037,-0.00860035452623002
77.4418604651163,-0.00590610723846078,-0.00618726281008709,-0.00839564202108647
77.6550387596899,-0.00586752729305405,-0.00608649173812257,-0.00826067059980616
77.8682170542636,-0.00585129193613726,-0.00606722274475955,-0.00821891557388557
78.0813953488372,-0.00582776805087854,-0.00612264418127947,-0.00827834847150866
78.2945736434108,-0.00572547118633384,-0.00619946119592216,-0.00840336312884145
78.5077519379845,-0.00542740092276922,-0.00617696010700799,-0.00849090630736383
78.7209302325581,-0.00480785480414699,-0.00588567650445692,-0.00839127588471021
78.9341085271318,-0.00370751093929976,-0.00507127158832895,-0.00786480477425864
79.1472868217054,-0.00192363231323747,-0.00338388845054132,-0.00655552684338219
79.3604651162791,0.000768612080778612,-0.000409316438262091,-0.00401375348369106
79.5736434108527,0.00460054437580527,0.00427461786856424,0.000253087970260879
79.7868217054263,0.00976816977776552,0.0109600014607255,0.00663444534552994
80,0.0170704583830883,0.0205343294229507,0.016002335165318


==> figures/ResultsNew.csv <==
25,0,0,0,0,0,0,0
25.2131782945736,-0.0827776668861527,-0.0691966190207116,-0.0881755690702312,-0.0742845023336764,-0.0883627705313056,-0.0744645451093185,-0.0788891911648836
25.4263565891473,-0.178357440052951,-0.161865320509462,-0.200813605797704,-0.171260419599935,-0.201891766842661,-0.17152359050277,-0.178202196915629
25.6395348837209,-0.200925287939231,-0.188284102550266,-0.243554911694457,-0.210562700724215,-0.245228554094891,-0.211353690816186,-0.234067237725842
25.8527131782946,-0.136931733237586,-0.153860638273266,-0.167597699590311,-0.183918743017566,-0.168323078073885,-0.18504569753611,-0.214843867101215
26.0658914728682,-0.0328961228505064,-0.0762384441398317,-0.0362306302852641,-0.0975820526964101,-0.0358567613816045,-0.0983853778920432,-0.117315524218868
26.2790697674419,0.109515000066491,0.0389975300830489,0.144633659146654,0.0452663998604608,0.146131494348915,0.0455332119898983,0.055695437923712
26.4922480620155,0.18927437912259,0.108663890196192,0.239278012895168,0.134640836865623,0.240966620541385,0.135675565376553,0.164652098519964
26.7054263565891,0.172437895084636,0.11403023886722,0.205582269945022,0.141471027412183,0.206483371613607,0.142530242350291,0.169220944767546
26.9186046511628,0.12521820580946,0.103917688432013,0.136261206467669,0.125321758881247,0.136429587522192,0.126054977476278,0.141492834510949
27.1317829457364,0.0513029378755224,0.0643874022686371,0.0415686257944138,0.0688484808904604,0.0412113304255554,0.0688871678219102,0.0664035303795088
27.3449612403101,-0.0170435702994927,0.0212563267587482,-0.0382955585936935,0.00884040693078847,-0.0388797538743631,0.00828018895991641,-0.00697257986002359
27.5581395348837,-0.0456526323558922,-0.00476773583479125,-0.0663645998441406,-0.0253532749526148,-0.0669200646221261,-0.026114262239848,-0.0433968568613805
27.7713178294574,-0.0113768936883148,0.0138233023228768,-0.0194656271618686,0.0014559524173957,-0.0197263297134526,0.00108262176360001,-0.00528787322630539
27.984496124031,0.0738671336195633,0.0723044603409795,0.0860321841269617,0.080410863723888,0.0863100331210405,0.0807879781092263,0.0917184379481594
28.1976744186047,0.163118922694785,0.14129368600482,0.194212312165123,0.170735360264089,0.195095865086514,0.171804550344937,0.197188754367331
28.4108527131783,0.26037834089245,0.234883203556965,0.317816420492571,0.291156520285449,0.319697467561706,0.293057870693095,0.337075249976634
28.6240310077519,0.319933814018896,0.303444377821981,0.401995013142272,0.380712265495434,0.404865425591475,0.383275526108158,0.443774699787308
28.8372093023256,0.181045393115578,0.211769625630768,0.231798348663149,0.26439111921302,0.233511065758517,0.266122002527058,0.298843004857503
29.0503875968992,-0.130311341389441,-0.0226568708759923,-0.174658879208209,-0.0340335041497949,-0.178120563205396,-0.0344363830040232,-0.0692221615290709
29.2635658914729,-0.452529608352265,-0.295482424706654,-0.585086432244847,-0.37914805945628,-0.599432976984601,-0.381972355570542,-0.458928174107773
29.4767441860465,-0.571743598418099,-0.439862889869537,-0.731667287770122,-0.558606640396708,-0.729648677622715,-0.562624597079855,-0.638509430954462
29.6899224806202,-0.419869982504686,-0.385862772894105,-0.521862086358789,-0.484231014833434,-0.45640709813971,-0.487591365947056,-0.537080078985646
29.9031007751938,-0.142333493049367,-0.224171172571794,-0.162240865136677,-0.272579427712122,-0.020586828230724,-0.274277970184078,-0.293225855327333
30.1162790697674,0.0730987620283163,-0.0723790279286856,0.11354135790918,-0.0762226533122936,0.185549603640047,-0.0764133548840782,-0.0753207340002668
30.3294573643411,0.19615380872078,0.0430438776864413,0.27349914898995,0.0708302630326386,0.000465638296735387,0.0717501714888721,0.0943167642449622
30.5426356589147,0.256941284460992,0.127541193682311,0.347630000415655,0.176999302969462,-0.429051361965097,0.178713233196507,0.214689708534213
30.7558139534884,0.284078331066288,0.186010026782278,0.37089851420467,0.24943026672361,-0.677340965580816,0.251659845516446,0.297370121706905
30.968992248062,0.285845850158579,0.222337479380332,0.359994184745241,0.292986031412018,-0.302213603263315,0.295461029983132,0.349672933305179
31.1821705426357,0.223607511304739,0.200125160344481,0.272176064244106,0.260606730820944,0.918683970696634,0.26269724791332,0.312949238600812
31.3953488372093,0.151521614179005,0.168559043736538,0.180238153529222,0.216509329491516,2,0.218131309815131,0.261028016894432
31.6085271317829,0.0970931817849613,0.138712666194322,0.117137460285267,0.176225415468632,2,0.177476505270573,0.211326148140834
31.8217054263566,0.0981291052851174,0.139957621323837,0.125918996977385,0.178274600602097,2,0.179573430123789,0.211157802172039
32.0348837209302,0.15387423833793,0.182596118199503,0.200861025629177,0.235387353771631,2,0.237218220011995,0.278017908243847
32.2480620155039,0.187012935960002,0.20752099243868,0.241576790086614,0.269979151516797,2,0.272164548576367,0.320379221165794
32.4612403100775,0.157165944951985,0.187501125266239,0.19879517069702,0.245431830808449,2,0.247454666974397,0.29378962278697
32.6744186046512,0.104071137288431,0.153817020557805,0.127065381081932,0.201018470205755,2,0.202647061973655,0.242871979909512
32.8875968992248,0.0947093077016519,0.150587091457818,0.113966269701874,0.193637374423755,2,0.195099316323672,0.233586775121277
33.1007751937984,0.155475709262864,0.198065741111717,0.193446580827944,0.251399465458582,2,0.253217754586566,0.300050619725272
33.3139534883721,0.169584449465378,0.204126334953088,0.213827173895828,0.257770863530906,2,0.259616269187553,0.304674784683383
33.5271317829457,0.128792002693024,0.176524314117826,0.161109693901749,0.221794813865348,2,0.223370721401716,0.259421469475581
33.7403100775194,0.104862576194655,0.163055431160431,0.126768419231251,0.203873788367411,2,0.205306539219966,0.237113268888114
33.953488372093,0.111793964352475,0.167202291027369,0.131496647693826,0.208347858089003,2,0.209777676190004,0.243172234429628
34.1666666666667,0.0916920569161725,0.147283518605,0.104127881311016,0.18186407392452,2,0.183046433576157,0.212902513226979
34.3798449612403,0.0342285800884336,0.098395844651656,0.0316629460081003,0.117879461913544,2,0.118528042895198,0.136771016792029
34.593023255814,-0.0681547073942298,0.0103182745385981,-0.0987506726787878,0.00222651807958394,2,0.00192340343695523,-0.00349020659947607
34.8062015503876,-0.163027266388314,-0.0833801366240814,-0.223302716974701,-0.122821617844167,2,-0.124193713756771,-0.157493799137
35.0193798449612,-0.168598351857293,-0.110727027882089,-0.237542902923385,-0.164348196245273,2,-0.166192426302135,-0.212795757698338
35.2325581395349,-0.124064555264262,-0.103638150728773,-0.188861183579815,-0.161696841797552,2,-0.163684373637891,-0.214338703422667
35.4457364341085,-0.0806981564207391,-0.0898106125070084,-0.138034757856485,-0.147932422320046,2,-0.149923620452821,-0.199831450268967
35.6589147286822,-0.0600708886354661,-0.0819484193330898,-0.110652285552229,-0.138836516759371,2,-0.140795833993363,-0.188403833353103
35.8720930232558,-0.0191946810728687,-0.0498626317040747,-0.052634892632295,-0.0962629439954333,2,-0.0978712554958936,-0.135819673270348
36.0852713178295,0.026870770555402,-0.0120226299207019,0.0164955035368937,-0.0425680117938327,2,-0.0436325698208786,-0.0683347137965978
36.2984496124031,-0.0150556926599491,-0.0456554787701819,-0.0279701955121143,-0.0797817254946668,2,-0.0809636157076216,-0.109566489477742
36.5116279069767,-0.179223738104216,-0.177896569952781,-0.236399575198672,-0.24706064627947,2,-0.249440269767053,-0.308489545885774
36.7248062015504,-0.268317264851996,-0.25068603760128,-0.353820854959008,-0.340407034711026,2,-0.343488598872447,-0.42018594651541
36.937984496124,-0.274592284782843,-0.278758064533871,-0.365851498783121,-0.377079108046475,2,-0.380457782729368,-0.464034798647925
37.1511627906977,-0.291235395756287,-0.322558412983001,-0.389190043359796,-0.433683209386949,2,-0.43750960655661,-0.531141920666861
37.3643410852713,-0.295256858625846,-0.348743026218754,-0.392816090023413,-0.466320717221273,2,-0.470377021148736,-0.568889351559238
37.577519379845,-0.200674857701202,-0.287909143282649,-0.266665772698022,-0.38536665741145,2,-0.388733385577817,-0.470263878603161
37.7906976744186,-0.105538642865541,-0.225872747038505,-0.139615995388988,-0.30236126620851,2,-0.305002988830251,-0.369318224200713
38.0038759689922,-0.0529081294754286,-0.182249681033848,-0.0691129366813895,-0.243391055944522,2,-0.245497782820197,-0.297457687250355
38.2170542635659,0.107292751556682,-0.0309877689732499,0.138898796765612,-0.045928986419214,2,-0.0464270419352524,-0.0593270266686989
38.4302325581395,0.287510302173692,0.139598067621889,0.373401908102749,0.177637324357699,2,0.178976019461275,0.211379090274117
38.6434108527132,0.363287512970017,0.241714777790762,0.475392974536401,0.314864509087435,2,0.31740375068362,0.379849456947678
38.8565891472868,0.386139245349005,0.318172972686376,0.509433463040667,0.418776804452412,2,0.422250910828087,0.508038189380154
39.0697674418605,0.377089827302764,0.360933915671907,0.49853515004158,0.475815262841225,2,0.479774117532572,0.577379508941997
39.2829457364341,0.34506303639606,0.374005068906877,0.45270080988614,0.490160938155769,2,0.49416092967264,0.592366052881626
39.4961240310078,0.279132959584452,0.346606662536066,0.360330298562443,0.449791461403497,2,0.453345940010452,0.540177382914164
39.7093023255814,0.191396254979449,0.290850052161379,0.242063388249675,0.374126390444401,2,0.376997385774228,0.44633603648724
39.922480620155,0.1309606630518,0.248809826465704,0.164375845112487,0.319916529864008,2,0.322375362227717,0.381324828977
40.1356589147287,0.159719183469602,0.271873950518919,0.204675012071652,0.351926504458938,2,0.354697478284018,0.42191484311669
40.3488372093023,0.296509031852415,0.383901641918019,0.382833203462127,0.497382943860264,2,0.50130036369181,0.597219452857906
40.562015503876,0.453546608673019,0.518903631973382,0.583108039127556,0.66925312754806,2,0.674434173374537,0.801583712499597
40.7751937984496,0.549356624565094,0.619818442524044,0.700335194233626,0.793622140720064,2,0.799606809886739,0.946393430677109
40.9883720930233,0.470853074808697,0.586223659938873,0.592520708759654,0.743907718006331,2,0.749336598266347,0.882324564427035
41.2015503875969,0.284834134250737,0.465597726360225,0.347893484842313,0.582870902723647,2,0.586909392930817,0.685694002409375
41.4147286821705,0.165067545477076,0.381464209499485,0.190713709291887,0.470230783744421,2,0.473289507580605,0.548094559292288
41.6279069767442,0.154155368996313,0.36100587596716,0.174704714357433,0.440321210975773,2,0.443055444832437,0.510107738312262
41.8410852713178,0.258066197321651,0.430645633377365,0.306843473077265,0.52663344971119,2,0.529940332051255,0.611228903946865
42.0542635658915,0.276376515855815,0.430715618577638,0.3285842831231,0.523180065373445,2,0.526363132861506,0.604772032090789
42.2674418604651,0.178360558923106,0.34884073591511,0.203222978356797,0.416501827289141,2,0.418828307120461,0.47624964864785
42.4806201550388,0.0508922568147641,0.240743548360195,0.0423475280724979,0.278109045459516,2,0.279390883334699,0.311064722631394
42.6937984496124,-0.0212043494709286,0.163258027282302,-0.0525178690795168,0.175138402033053,2,0.175543158572108,0.185533785481445
42.906976744186,0.0256122249087051,0.176459233245606,0.00568668064514909,0.189833780462301,2,0.190292463259009,0.20148070215132
43.1201550387597,0.0829009001272414,0.195920693475432,0.0800752291973495,0.214721720377637,2,0.215369483022736,0.231198585893133
43.3333333333333,0.0137600260552996,0.121443239427894,-0.00882786890293933,0.117971348491591,2,0.117852164109493,0.115014044533349
43.546511627907,-0.0984044398293377,0.0216357704888355,-0.149621011995847,-0.00796143447101741,2,-0.00898198397211279,-0.0337726981718485
43.7596899224806,-0.234048778417573,-0.112104073302257,-0.31591684436917,-0.173469369545802,2,-0.175587678402894,-0.227215951752655
43.9728682170543,-0.362528574129177,-0.255498858032144,-0.471797522774706,-0.34984991905259,2,-0.353107262667435,-0.432703948463407
44.1860465116279,-0.399405694993977,-0.33151777277555,-0.509179559647652,-0.437718591461899,2,-0.441384548078475,-0.531111711861151
44.3992248062016,-0.380136622832229,-0.367382256042938,-0.475115564445156,-0.473484748239575,2,-0.477146277923696,-0.566877210063308
44.6124031007752,-0.373289382176067,-0.405649906290631,-0.460785387514188,-0.514687756930774,2,-0.518448622565235,-0.610678013728155
44.8255813953488,-0.392465218206266,-0.452860930053145,-0.480928861070493,-0.567585783639883,2,-0.571541403348126,-0.668525960860254
45.0387596899225,-0.360189594017254,-0.448255227454155,-0.432976271638699,-0.552280054218539,2,-0.555866170888408,-0.643721092387342
45.2519379844961,-0.286214807408746,-0.408292615885809,-0.332826755806744,-0.492935036086489,2,-0.495853049506384,-0.567261799310832
45.4651162790698,-0.220793154894539,-0.365535669612802,-0.248144389271216,-0.433503057949609,2,-0.435846745323487,-0.493176129227365
45.6782945736434,-0.197381811463463,-0.345118720613185,-0.221189023553625,-0.406190674948854,2,-0.408297161638931,-0.459878697417141
45.8914728682171,-0.178422833080331,-0.323060770997326,-0.199778112609708,-0.377371723805706,2,-0.379244945713878,-0.425264862321433
46.1046511627907,-0.180662036681588,-0.319472855473475,-0.205116575242294,-0.373174897526306,2,-0.375026540917579,-0.420573127946412
46.3178294573643,-0.208147067051794,-0.336056063556512,-0.240894403822086,-0.393753656263405,2,-0.395742325562219,-0.444629466443082
46.531007751938,-0.242945530051655,-0.360976336896626,-0.283600607312679,-0.423244330608357,2,-0.425390182284594,-0.478076545375704
46.7441860465116,-0.231604602208779,-0.349881193954951,-0.265106435191074,-0.404835705627216,2,-0.40672938070822,-0.453160357264155
46.9573643410853,-0.18216924899709,-0.310150357596636,-0.19547659596046,-0.347460357359583,2,-0.348745949481649,-0.380203567169556
47.1705426356589,-0.124919178386144,-0.261159842013422,-0.116181169594705,-0.278162093029614,2,-0.278747851754406,-0.293015818385583
47.3837209302326,-0.118991099401962,-0.249173166474124,-0.10987659782714,-0.262018527249932,2,-0.26246140408331,-0.273232739320936
47.5968992248062,-0.0959509788304612,-0.217314441071031,-0.0899780165293208,-0.227335811382403,2,-0.22768134212975,-0.236102101456503
47.8100775193798,-0.0306814284103977,-0.151879738968479,-0.0137457501705218,-0.148516269653174,2,-0.148399700994641,-0.14553669483588
48.0232558139535,0.00974185522994162,-0.106246070220294,0.0346813710079708,-0.093355713707662,2,-0.0929099890030691,-0.0820019093905983
48.2364341085271,-0.00376370614177189,-0.0978726781259077,0.0152507594749228,-0.0855281833953161,2,-0.0851009751516787,-0.0746375284395624
48.4496124031008,-0.0355026093476462,-0.10509789473733,-0.0263601973839271,-0.0966239730716798,2,-0.0963303382769167,-0.0891116665253551
48.6627906976744,-0.0280184921616146,-0.086752064579452,-0.0183655837717956,-0.0755605439188928,2,-0.0751735153708952,-0.0657789531127013
48.8759689922481,-0.00414841047275636,-0.0610061513971927,0.00999995800190881,-0.0455160171550603,2,-0.0449811804321134,-0.0321396374961104
49.0891472868217,-0.064895162282472,-0.108984542526525,-0.0705086225859618,-0.11034756025471,2,-0.110394481576793,-0.111700328559415
49.3023255813954,-0.172774640352822,-0.195887711172924,-0.213088459629117,-0.226717151334837,2,-0.227780681267518,-0.253906431351292
49.515503875969,-0.207690234234892,-0.231362637847524,-0.26367516198205,-0.278634536214575,2,-0.280265175722715,-0.32025261749438
49.7286821705426,-0.192286472820842,-0.237486493145471,-0.249662430521248,-0.293243289988493,2,-0.295165686362173,-0.342293578120295
49.9418604651163,-0.155552545646496,-0.222129594106901,-0.206970523016534,-0.27960151060208,2,-0.281583575115905,-0.330149482387944
50.1550387596899,-0.1311748332568,-0.209473527597533,-0.17911529917726,-0.268856346356063,2,-0.270904277160578,-0.321060734441024
50.3682170542636,-0.134604103683527,-0.214131839128425,-0.186335464662979,-0.279823896311762,2,-0.282089538353161,-0.337550725248385
50.5813953488372,-0.138363366016942,-0.216943084044724,-0.192349702561605,-0.28691975876898,2,-0.289333363443065,-0.348392846941289
50.7945736434109,-0.113053315887969,-0.197851017761499,-0.158636365493403,-0.263674888318066,2,-0.265945488235238,-0.321487070409279
51.0077519379845,-0.0780263982622244,-0.169766985077049,-0.111245791609163,-0.227468285249755,2,-0.229458845282936,-0.278141503579643
51.2209302325581,-0.0312086995349211,-0.12562392413905,-0.0488347963842714,-0.170127956235682,2,-0.171663276903036,-0.209207431136402
51.4341085271318,-0.0117422850970913,-0.100727331045433,-0.0227110585980775,-0.137928134988129,2,-0.139211369170114,-0.170601693089859
51.6472868217054,-0.00449350784757042,-0.0810331061192291,-0.0129877039153048,-0.11262446240403,2,-0.113714053684541,-0.14037718261937
51.8604651162791,0.0147617766911716,-0.0516381359067297,0.0142253261661082,-0.0728376157151432,2,-0.0735686736961295,-0.0914556807842253
52.0736434108527,0.0233697214493033,-0.0337344319972604,0.0290132082573438,-0.0466413918021324,2,-0.0470864348620002,-0.0579644845413004
52.2868217054264,0.0300968473110832,-0.0169371158087496,0.0408417439912684,-0.0219206153355277,2,-0.0220924532619382,-0.0262698609656005
52.5,0.0400734090242381,0.00134934039191847,0.0562263230015674,0.00464519146107989,2,0.00475882055074095,0.00758167927846642
52.7131782945736,0.0348970271053682,0.0050195508288458,0.0520993936015134,0.0126082475818342,2,0.0128698840499099,0.0193184144710295
52.9263565891473,0.0156237063113755,-0.00423868125314011,0.0294384559217175,0.00369220529200372,2,0.00396575039923771,0.0106969689647339
53.1395348837209,0.00898723666736511,-0.00569573505299635,0.0219614023312608,0.00397329983358915,2,0.00430678868069488,0.0124940909243994
53.3527131782946,0.0442439008787238,0.0278160372326682,0.0677629638764776,0.0487070239633459,2,0.0494277995218858,0.0670951617763097
53.5658914728682,0.126657614348805,0.10418164660095,0.172957621790567,0.147266872573323,2,0.148749039622061,0.185059766160579
53.7790697674419,0.213826096797185,0.191277899902591,0.28251947938956,0.257878478296675,2,0.260174452355853,0.316521158839456
53.9922480620155,0.254787916560729,0.247636916558472,0.333542321913459,0.329431461788494,2,0.332254988895653,0.40149591996882
54.2054263565891,0.199119002540381,0.222718122046518,0.261746432574832,0.297233116944673,2,0.299804557029051,0.362732371556828
54.4186046511628,0.0739538685700301,0.132285966462865,0.101426855513843,0.181391509645073,2,0.18308702742117,0.224581875585365
54.6317829457364,-0.0306769726322354,0.0435979760414492,-0.0307263688052147,0.069470601844769,2,0.0703648825545612,0.0922734350760059
54.8449612403101,-0.0647038281632017,0.000532268257383695,-0.0724580196006223,0.0160061417751955,2,0.0165411860339931,0.0296626115874802
55.0581395348837,-0.0542086049013105,-0.0104689043719019,-0.0591981981743479,0.0020591685394809,2,0.0024917334080646,0.0130981435217571
55.2713178294574,-0.0336959144717677,-0.00863454147629884,-0.0356460098641488,0.00237889764989131,2,0.00275866270139955,0.0120522811204567
55.484496124031,-0.0121470606613857,0.00101250643531716,-0.0115901811580611,0.0117002613563403,2,0.0120680497444716,0.0210553875674218
55.6976744186046,-0.000626575117270793,0.00559251902309633,-0.00128175021426948,0.0131929107435962,2,0.0134542390329758,0.0198269046136414
55.9108527131783,0.0226830596297913,0.0242037609379947,0.0189818124361885,0.0275712448168876,2,0.0276869639852728,0.030495116116225
56.1240310077519,0.0426286365031609,0.0407673635185206,0.0304104515429805,0.0346551479590783,2,0.0344443677198997,0.0292651350175976
56.3372093023256,0.0566206778841255,0.0553147570529777,0.0346798579225039,0.0383491090703411,2,0.0377642517224314,0.0234313866504831
56.5503875968992,0.0538321364470604,0.0567069347671105,0.0210378035578104,0.0270398562045254,2,0.0260172628944533,0.000953617494643008
56.7635658914729,0.0597759157042455,0.0662568746323416,0.0243229664826761,0.0306148892756941,2,0.0293853194695005,-0.000738586732821679
56.9767441860465,0.0675897693276714,0.0765327220334529,0.0346329031914941,0.0392940062141789,2,0.0380088359424224,0.00651366106381788
57.1899224806202,0.0860470285034005,0.0974746642098703,0.0609991317624181,0.0645362099207117,2,0.0633989445935765,0.0355155144939961
57.4031007751938,0.105267730898191,0.119902497218457,0.089774829807432,0.094004238826077,2,0.0931096299356742,0.0711619588249269
57.6162790697674,0.126609802295341,0.145967549923983,0.122356751816017,0.130149561366267,2,0.129602130860144,0.11615990059019
57.8294573643411,0.124824190631112,0.151895076906703,0.125638180900235,0.141717650179159,2,0.14136531118617,0.132707392593355
58.0426356589147,0.120245652928475,0.1555513925056,0.125928877933554,0.151838831871256,2,0.151710292067265,0.148549470046051
58.2558139534884,0.125000619256161,0.164813216808886,0.139621009769533,0.171256635474587,2,0.171478220619527,0.176939389406866
58.468992248062,0.113326471731007,0.157560202699624,0.132527934972503,0.17050108095468,2,0.170947510474759,0.181967265781725
58.6821705426357,0.101304342305708,0.150025595521728,0.12372535207669,0.169017205419565,2,0.169673104442841,0.185829268680261
58.8953488372093,0.0954778871273277,0.146019017266387,0.120308732453558,0.170472337718749,2,0.17132019642195,0.192188865645213
59.1085271317829,0.100410018788446,0.150599575042259,0.129997972288531,0.182008558205476,2,0.183097845855331,0.209888756223295
59.3217054263566,0.0939238450415957,0.144831476799213,0.124106145337713,0.179254747103501,2,0.180448319437602,0.209651995045361
59.5348837209302,0.0679021581984501,0.12087212209137,0.0899007280723234,0.15010192254662,2,0.151116181912196,0.175812741811374
59.7480620155039,0.0748018826691967,0.125854964768505,0.0935786511713608,0.153726530319978,2,0.154691931890523,0.178246392222673
59.9612403100775,0.0963289600158059,0.141786259340638,0.11170254471527,0.166598508621152,2,0.167456500137165,0.188427086298203
60.1744186046512,0.0997328402948048,0.143484041875664,0.106829603344635,0.160300862677799,2,0.160881636550926,0.17508628199012
60.3875968992248,0.122059219698445,0.165974821469559,0.128304277046973,0.181339604599387,2,0.181869544227587,0.194855747570274
60.6007751937984,0.147328224375304,0.191234413144182,0.155796459673386,0.207264793679646,2,0.207817346715502,0.221376937992919
60.8139534883721,0.157162626290307,0.205062977440007,0.168651853858097,0.22308157948149,2,0.223702628312206,0.238953923671975
61.0271317829457,0.128632580385633,0.184251117861731,0.140163228676399,0.202002905962997,2,0.202614737340393,0.21763779323775
61.2403100775194,0.055144326558384,0.118652368979113,0.0592061531903465,0.12932324762913,2,0.129690524493245,0.138709483273285
61.453488372093,-0.0177343903242149,0.0465042153336334,-0.02075735702528,0.0499707060849567,2,0.0500898822164329,0.0530367278850303
61.6666666666667,-0.0586776431596778,-0.00449920063253959,-0.061746168402822,-0.00275653284978878,2,-0.00269445812729606,-0.000833465988058617
61.8798449612403,-0.0809211117012418,-0.0420790739407014,-0.0811726214474312,-0.0393375512808272,2,-0.0392416690548896,-0.0364402950811394
62.093023255814,-0.105872468036322,-0.0818911943688669,-0.107829916578467,-0.081587868152767,2,-0.0815797805139789,-0.0811042569230876
62.3062015503876,-0.113835457067114,-0.104604816494026,-0.1180886850869,-0.107025145292627,2,-0.107111449073581,-0.109078951412035
62.5193798449612,-0.105977359301469,-0.111483614132685,-0.11210017576027,-0.116544287225622,2,-0.116722172822921,-0.121004049567571
62.7325581395349,-0.0958642253355429,-0.112918794712247,-0.106282033839642,-0.123030944487465,2,-0.123383619050355,-0.132018146947108
62.9457364341085,-0.0677579686055079,-0.0930956510141397,-0.0779319455194031,-0.103990150766913,2,-0.104368069526409,-0.113670268670573
63.1589147286822,-0.0422339036938197,-0.0718585415827337,-0.0518103278483238,-0.0832900131438122,2,-0.0836855231548064,-0.0934711173669394
63.3720930232558,-0.0384024081686829,-0.0674072016252383,-0.0510144534320172,-0.0823768574362779,2,-0.0828938918376642,-0.0957033923697287
63.5852713178295,-0.0391518992194174,-0.0659815939316673,-0.0558433445424847,-0.0855046303279905,2,-0.0861783553678021,-0.102864690752345
63.7984496124031,-0.0381210349604426,-0.0634824838664921,-0.0588896606671451,-0.0879562566678733,2,-0.0887998714493373,-0.10968289525889
64.0116279069767,-0.0315889474049321,-0.0559017548518171,-0.0537360345015795,-0.0829998812259771,2,-0.0839347206243774,-0.107051155263474
64.2248062015504,-0.0159534834949337,-0.0389348283198408,-0.0356770363645613,-0.0649274337769766,2,-0.0657881232734868,-0.0880276713959107
64.437984496124,0.00489476842063146,-0.0156164718840006,-0.0103315844526889,-0.038020576859668,2,-0.0387123128476664,-0.05781913546513
64.6511627906977,0.0315028144115446,0.0151660440978461,0.0233697353041702,-0.000508989663768164,2,-0.000999641541048289,-0.0143699327351431
64.8643410852713,0.0482643138127807,0.0383162828333052,0.0453087567461148,0.0282844290797169,2,0.0279592705870341,0.0193684116054776
65.077519379845,0.0462161779154239,0.0439648614513924,0.0436185253158517,0.0354344745534024,2,0.0351454977303435,0.0278450273694199
65.2906976744186,0.0444737887884614,0.0486391788115882,0.0419978014806982,0.0413417825413189,2,0.0410846079879767,0.0348502351503194
65.5038759689922,0.0531925021780808,0.0618185919582509,0.0537201898925257,0.0583288697947932,2,0.0581967179803572,0.055205882352207
65.7170542635659,0.0578194627814967,0.0708005743768285,0.0608308995679256,0.0707352270641631,2,0.0707184403410633,0.0706385131240261
65.9302325581395,0.0479408482560074,0.0653050474283904,0.0493961962220873,0.0648248060706265,2,0.0647928552681005,0.064370782233338
66.1434108527132,0.0352522374328449,0.055177639952331,0.0343367471537124,0.0531438820644444,2,0.0530583041947831,0.0513207560157292
66.3565891472868,0.0333078551217195,0.0535175647783593,0.0337162136105133,0.0531137317734002,2,0.0530845311525927,0.0527250048859556
66.5697674418605,0.0346766251046961,0.0545537375796695,0.0378761765453779,0.0572360856406101,2,0.0573132900364029,0.0595652385486974
66.7829457364341,0.0269417032722672,0.046729997841213,0.0300560953557781,0.0498933376109684,2,0.0499867323511338,0.0526442828614313
66.9961240310078,0.0194766950487196,0.038409683696947,0.0222430071967372,0.0417095136006014,2,0.0418072507069808,0.0445812478797296
67.2093023255814,0.0130131027598857,0.0301584631201567,0.0154680468465,0.0334187115746424,2,0.033515121596679,0.036259839003299
67.422480620155,0.00592088876167398,0.0208172477288902,0.00763837499935579,0.02349247162478,2,0.0235694063985699,0.0258249661739264
67.6356589147287,0.00309433389614971,0.0155065929088136,0.005088281901686,0.0185260039539987,2,0.0186163305328822,0.0211707445528528
67.8488372093023,-0.00512506329663782,0.0047436767092444,-0.00463229000324326,0.00626909905548933,2,0.00631000488772822,0.0076048728469373
68.062015503876,-0.0083486388353425,-0.00123401243335,-0.00807784503087239,-4.69318022734589e-05,2,-1.51419050667622e-05,0.000997330956871732
68.2751937984496,-0.00726495041048472,-0.00279183352182713,-0.00612450597368655,-0.000895870247608052,2,-0.000837025935312136,0.000780350806678013
68.4883720930233,-0.00785492492912514,-0.00527309102619739,-0.00648356986304737,-0.00316265477741297,2,-0.0030940881157613,-0.00129879535442873
68.7015503875969,-0.0110536755645663,-0.00999930678638892,-0.010335097857871,-0.00853603344418812,2,-0.00848808013131847,-0.00724403677875183
68.9147286821705,-0.0113527461882381,-0.0118716692333259,-0.0105251634774259,-0.0103932025368704,2,-0.0103436468776655,-0.00909048004499161
69.1279069767442,-0.00386304990649173,-0.00536599751260959,-0.000717235299491553,-0.00157067542323865,2,-0.00144063393945591,0.00177245027257051
69.3410852713178,0.00231000750563531,0.00107220714159713,0.00735486679116841,0.00705894527743699,2,0.00726469683239865,0.0123328515824061
69.5542635658915,0.00595900252617804,0.00574979333697645,0.012137279327004,0.0133272324835669,2,0.0135877223323022,0.0200037854064886
69.7674418604651,0.00647075982932809,0.00738959982058084,0.0128246899257582,0.0155825233580158,2,0.0158640519208411,0.0228029183414231
69.9806201550388,-0.00045772297412047,0.00120525676950411,0.00385162635304776,0.00764136626932846,2,0.00786213241556851,0.0133136916289666
70.1937984496124,-0.0138586634607791,-0.0128755101799215,-0.0135164746756312,-0.0105694483068485,2,-0.0104911771307173,-0.00853778982840809
70.406976744186,-0.019697136982919,-0.0207755875235143,-0.0211321063240134,-0.0208414971454056,2,-0.0208447656330663,-0.0208998232530942
70.6201550387597,-0.017466660714633,-0.0204230260352302,-0.0183311225029308,-0.0204815682070437,2,-0.0204840285189913,-0.0205315550683106
70.8333333333333,-0.0139806512166263,-0.0177130713744898,-0.0139094111711944,-0.0170936711152446,2,-0.0170721014543141,-0.0165443982741055
71.046511627907,-0.016004014604781,-0.020091272114718,-0.0166041652360867,-0.0202888044574844,2,-0.0202949054150966,-0.0204600404666371
71.2596899224806,-0.0205636677152397,-0.025473990279691,-0.022575454373104,-0.0273716803025359,2,-0.0274361226877415,-0.0290436979706651
71.4728682170543,-0.0225743486445141,-0.028671748397487,-0.0252629613554378,-0.0316453255579552,2,-0.0317467615113072,-0.0342681401395456
71.6860465116279,-0.0213383329692334,-0.0283941726868845,-0.0237618658923416,-0.0314386545712568,2,-0.0315425839363381,-0.0341259370064307
71.8992248062015,-0.016115182402238,-0.0233943298729025,-0.0171069396150407,-0.0251307397079521,2,-0.0251897108924412,-0.0266659710849791
72.1124031007752,-0.0119908842591331,-0.0186800180556984,-0.0118647515745491,-0.0191852190744493,2,-0.0192019942104733,-0.0196358093494278
72.3255813953488,-0.00943638474341294,-0.0151777238862485,-0.00864228739488417,-0.014795754251382,2,-0.0147822377889119,-0.0144643686656305
72.5387596899225,-0.0115824739529539,-0.0166329314131534,-0.0114824378960277,-0.0167972144083541,2,-0.0168028453187637,-0.0169464489031047
72.7519379844961,-0.0154741204719837,-0.0204620187170919,-0.016573248733637,-0.0218560721821833,2,-0.0219043508081615,-0.0230878481781066
72.9651162790698,-0.0187405124549678,-0.0243147057556701,-0.0208633097204606,-0.0269483864970187,2,-0.0270395347257277,-0.0292713080385018
73.1782945736434,-0.0168664752040052,-0.0229000491738958,-0.0185194775782382,-0.0252410735473551,2,-0.0253220828574831,-0.0273050960336332
73.3914728682171,-0.0124242143048178,-0.0182198720829231,-0.0128576064062722,-0.019313578218892,2,-0.0193514027781102,-0.0202775581490339
73.6046511627907,-0.00614919706191325,-0.0108735918150365,-0.00482913518552351,-0.00994069212215776,2,-0.00990837876464853,-0.00911804631221504
73.8178294573643,-0.00386727410429662,-0.00709257304084319,-0.00195416027132095,-0.00516586804784398,2,-0.00509908151791211,-0.00346694692644036
74.031007751938,-0.00621555520582382,-0.00854933377428232,-0.00504855549804416,-0.00713845712284971,2,-0.00708931437462673,-0.00589398357868766
74.2441860465116,-0.0064936668774684,-0.00853257611420202,-0.00547362076813119,-0.00720759996186789,2,-0.00716134394778633,-0.00603934211428888
74.4573643410853,-0.0069343550067721,-0.00866401923323245,-0.00612143821177308,-0.00747910704152837,2,-0.00743768129666752,-0.00643514457438072
74.6705426356589,-0.00772697053023137,-0.00930905380937508,-0.00722676402781959,-0.00841747098959776,2,-0.00838622986686286,-0.00763277550873229
74.8837209302326,-0.00575197723155992,-0.00720285462266645,-0.00475539116126848,-0.00580016164961186,2,-0.00575138332294904,-0.00456570668492955
75.0968992248062,-0.00270394585029302,-0.00355323509917356,-0.000894242497438677,-0.00118456543073242,2,-0.00110256997586472,0.000900800510301749
75.3100775193798,-0.0022304219049283,-0.00228592820347555,-0.000353930608984844,0.000360527080701797,2,0.00045198343658219,0.00269069055526357
75.5232558139535,-0.00691661733179554,-0.00694229069933493,-0.00647482037807744,-0.00573923020235963,2,-0.00569771215310241,-0.00468093049249165
75.7364341085271,-0.00876391757963379,-0.00955817671809529,-0.00893695370989672,-0.00920996573330028,2,-0.00919803885907803,-0.00890502752094606
75.9496124031008,-0.00958316678558475,-0.0109733780567788,-0.0100797004360058,-0.0111378612909785,2,-0.0111436714997348,-0.0112846395027194
76.1627906976744,-0.011077437340342,-0.0130314124641151,-0.0120941131413039,-0.0138969359678801,2,-0.013926940991222,-0.0146612089050675
76.3759689922481,-0.0105323532960216,-0.0131273694552225,-0.0114728158964758,-0.0141197446382415,2,-0.0141540885734253,-0.0149955199083546
76.5891472868217,-0.0092582964333886,-0.0120907445325314,-0.0099070494854484,-0.01287574336469,2,-0.0129028657174866,-0.0135685043304964
76.8023255813954,-0.00940485408488648,-0.0123829956410625,-0.0101703192449298,-0.0133414390499383,2,-0.0133744795430274,-0.0141867782079857
77.015503875969,-0.0074293364671789,-0.0105119541405818,-0.00768677244063325,-0.0110036348280717,2,-0.0110204977482428,-0.0114377597321408
77.2286821705426,-0.00496231471205937,-0.00765715398152058,-0.00456183748367504,-0.00738834665204753,2,-0.00737890974846716,-0.00715253899961703
77.4418604651163,-0.00585577249329703,-0.00819672916023778,-0.00576414979119804,-0.00814450027211179,2,-0.0081425111100042,-0.00809965429745116
77.6550387596899,-0.00707056234704218,-0.00954262324345147,-0.00736192375875563,-0.00992141595157994,2,-0.00993429944095903,-0.0102565191588932
77.8682170542636,-0.00856354649484747,-0.0113272607103146,-0.00929528898270112,-0.0122378859204123,2,-0.0122691438458539,-0.013041858371783
78.0813953488372,-0.0106314975517261,-0.0138264242386399,-0.0119494567349825,-0.0154477506270216,2,-0.0155035747009963,-0.0168782828395665
78.2945736434108,-0.0134516888197302,-0.0174460042545887,-0.0155687165797348,-0.0200853500592135,2,-0.0201763583243922,-0.0224132358679879
78.5077519379845,-0.0128312785528196,-0.0176651398284051,-0.0147740668077798,-0.0203429661611288,2,-0.0204353452748279,-0.0227049314347726
78.7209302325581,-0.0103043061320622,-0.0154297787202458,-0.0115955821656638,-0.0174855490634614,2,-0.0175564930131601,-0.0192993786338185
78.9341085271318,-0.00833549617967047,-0.0135247665017504,-0.00928962121453357,-0.0151785310786001,2,-0.015235628225272,-0.0166378785077468
79.1472868217054,-0.00541411479927393,-0.0108287338106295,-0.00600708346696304,-0.0120773432299651,2,-0.0121204766709026,-0.0131791296007412
79.3604651162791,-0.00088170741801282,-0.0065347956273288,-0.00101796416166351,-0.00727065920355081,2,-0.00729610863186633,-0.00791966711912993
79.5736434108527,0.00544084341315713,-0.000398503478111355,0.0057863262589266,-0.000585997261669819,2,-0.000592530701290423,-0.000750346918099258
79.7868217054263,0.0133177759408458,0.00734961087742042,0.0140163453234648,0.00756562239449338,2,0.0075729979545498,0.0077586972500041
80,0.0243552209025779,0.0182684152175199,0.0254891833725495,0.0189447131382323,2,0.0189679509325629,0.0195461900483167


==> figures/WindData.csv <==
16.5,8.55378018387164,9.92365782682796,9.92365782682796,9.92365782682796,9.92365782682796,9.92365782682796,9.92365782682796,9.92365782682796,9.92365782682796
16.7073643410853,8.85804477667652,12.7535187201432,7.72692807064391,10.2045034356565,9.97146087285326,10.4312245580118,9.34263914032248,10.8051410823254,10.5414274330875
16.9147286821705,9.15685186816744,14.0224249804745,7.62480788139035,10.4767698040126,9.02609960460241,10.940627391682,9.77095291535183,10.3845457544379,10.1373469185879
17.1220930232558,9.30212951997052,14.0671146373863,7.60462461623296,10.7389055860481,8.94738233679652,11.6071016820432,10.3217784292314,10.9829009410539,10.2187616890238
17.3294573643411,9.3996084428524,14.8040089039748,7.58169941720186,10.9893144305142,9.47956977331095,11.6634920674972,10.3533904398751,11.1158104571328,10.8397068798073
17.5368217054264,9.49855292143161,14.8494956729901,7.22512159116376,11.2263600953285,9.7304701244588,11.0572053489505,9.90777067883709,10.4615219415797,11.5928075509227
17.7441860465116,9.63788865261151,15.9653421928871,7.94017276289271,11.4483917738495,8.77738530131021,11.100705816678,9.83957357708942,11.9722299931124,12.0636731874995
17.9515503875969,9.8227503178907,15.0680996716496,8.15555560347756,11.6537378516719,9.15483471760102,11.9289107326189,10.3466262957708,11.5878122585031,12.956056235251
18.1589147286822,10.2945981930053,15.3727325458143,8.36981775680481,11.8407176982513,9.66454961401436,13.1066049675442,11.5313595472258,12.5641987315699,12.7099290993034
18.3662790697674,11.2732787191597,15.7253650163288,8.60277491913256,12.0076600562707,10.3703917514073,12.4488227941107,11.7499126129956,12.9915629142325,12.5774716097399
18.5736434108527,11.2055716321728,17.1690864528048,8.75189107262822,12.1529265795586,10.995376075648,11.3126252338484,12.4466657182858,12.571501046425,12.3703390714814
18.781007751938,11.1369505519683,17.5648439702068,8.32876900775006,12.2749098442293,11.4888450981967,11.2180804253528,14.204304160552,11.9002703147436,11.9049699023972
18.9883720930233,11.3466137436093,17.1256084126319,9.14055099282354,12.3720450833123,12.5376759220102,11.6956474056279,13.7053527074427,12.0939718898853,12.1226743961323
19.1957364341085,10.8793794577464,16.1689360784713,9.17147710516103,12.442848954893,13.305765057963,12.0282621315361,14.0028806075302,12.9837747774492,11.6311597441168
19.4031007751938,10.1874516425064,17.1239645307181,9.01450807576757,12.4859279041179,12.338508210815,11.875909488706,14.7742779689621,12.5214261873564,10.6531820805811
19.6104651162791,9.84775597289327,17.0536500263129,8.33148814238968,12.5,11.8131471172677,11.8566466272182,14.097191710109,12.4367830547009,10.7832348839363
19.8178294573643,9.70124522711048,15.8639729081225,8.80988533615016,12.5,11.7664739870011,12.217760494228,12.7948270540366,12.0339983736397,11.4924899749369
20.0251937984496,9.55067821482265,15.9401484349734,9.31089960019927,12.5,11.5061710853557,12.6798194697725,12.1369544812363,10.7579633910573,11.7642922612285
20.2325581395349,9.13061940408895,16.1702648097802,8.51082641718947,12.5,11.1386754186262,11.9045906373852,11.3947771715945,11.7562900843822,11.7088725460976
20.4399224806202,9.72783152634233,15.8970581014492,8.50975537601333,12.5,12.1202419944879,10.9107803116074,11.5317176110125,12.0467292799544,11.7516238371194
20.6472868217054,10.5376596509209,15.6294704302495,9.15760054552534,12.5,12.1712563223613,11.1190819862038,11.8295974739489,12.0850578427801,12.6011555773682
20.8546511627907,11.1030312677192,15.3682292522221,9.13367214039743,12.5,12.2737360911587,11.6439882820002,11.4941616608368,11.8180424740946,13.7246260298523
21.062015503876,10.9668722951974,16.3916251016163,9.04605056925788,12.5,12.226449283582,11.8338028273966,11.2985056395986,11.9001207003143,14.1795043702784
21.2693798449612,10.2865613792425,16.2458199109057,7.81981963600273,12.5,11.533251232146,11.5442226856168,12.152088786022,12.8354019841059,13.4265838489838
21.4767441860465,9.67033784883115,16.7391829700052,8.85033806651154,12.5,11.6713607624268,11.5287808012095,12.4234979819314,13.1082671580119,12.7628711492525
21.6841085271318,9.73969125721812,16.1050534736415,8.55511310579328,12.5,12.0831614904742,13.1095899314179,12.6716519784344,12.5596366019679,12.9521818934429
21.8914728682171,9.80976674253647,16.1226897115469,8.18971747622412,12.5,13.5810445291726,13.2375466165225,13.4078668921221,12.7980112548707,12.8196148793157
22.0988372093023,9.53331502247209,16.2805351296877,9.29359267224936,12.5,14.3909352475147,13.46079969532,13.6547037787285,12.8712767280129,12.4893154800475
22.3062015503876,9.56746756184155,15.9799756755588,9.05128068074567,12.5,13.870246916184,13.9522018008569,13.4527930715594,12.6162295541132,12.3320690771381
22.5135658914729,10.0998276796118,16.2120836443986,8.58234906083126,12.5,12.5338536002151,13.9158719039251,13.4826497272007,12.4621116447054,12.5768182543226
22.7209302325581,10.9077565776122,15.9093167662031,8.99294887365126,12.5,12.1296757772787,14.5442070328424,13.7138480764264,11.9045903102473,12.3388287505498
22.9282945736434,10.9845412380621,15.5658221159691,8.51055972225655,12.5,12.1480839461278,13.6219247378449,12.1278179219411,12.157582639609,12.9103052139531
23.1356589147287,10.9796571714801,15.8368394670601,8.75423177430045,12.5,12.4641300544891,13.1818002334444,12.0760761181714,12.7856928368239,12.8015876844256
23.343023255814,11.5065042812533,16.2317169956895,8.57618599669009,12.5,12.7602998966422,13.4575902750925,12.1988800865013,13.1372814979299,12.1219600701979
23.5503875968992,12.2758308074987,16.0987137508731,8.99963075288478,12.5,13.0694912632469,13.9308370213246,11.9599026971272,12.9487343935863,11.6291791731191
23.7577519379845,13.6238152304127,16.8800227249893,8.90156233981031,12.5,13.6397651685959,13.8840672474504,12.0644458302343,12.3986324926256,12.100673563954
23.9651162790698,14.6285473812802,16.3384312313048,8.78184940845994,12.5,13.6200036402566,13.7113932302798,12.6144289380885,13.1193199202974,11.6556197304104
24.172480620155,14.7739446710546,15.8941985879837,9.12571119957041,12.5,14.4391996245938,13.1072218573665,12.1383711025945,12.3366981222874,12.7735827207352
24.3798449612403,14.883289695302,16.3698416443903,9.21095314357489,12.5,14.4897744372874,12.8506463002091,11.7237939014087,11.9881820138015,13.2198246279136
24.5872093023256,14.00729330572,16.136367404686,9.1031088649428,12.5,14.2832797781466,13.0307943583199,11.6317517248252,11.5967659186656,13.1746248116005
24.7945736434109,12.5545080753645,15.885116440465,8.63042615895591,12.5,14.4142711217992,13.3395715607115,11.7955648528456,11.2842177995786,12.9489679727415
25.0019379844961,12.1781053172007,16.155174946666,7.98367536426837,12.5,15.071834251844,13.2985361563124,12.0042674604878,12.1900301352051,12.459688553383
25.2093023255814,11.4278220494062,15.9618615101925,8.58571690379381,12.5,13.932326406379,13.3904688604176,11.3189284348309,13.3333262987006,13.2757663089738
25.4166666666667,10.1369083553493,16.0411888758485,8.94677455271014,12.5,15.0957801086557,11.9090698854607,9.46846503179628,13.0859960818042,13.7548701058713
25.6240310077519,9.33552059507226,16.0268085264845,8.65006003969948,12.5,14.7530502259185,11.0411975614878,8.65006003969948,13.5103011382403,13.6120222226792
25.8313953488372,8.94996674867657,16.3729093485046,9.0988570674225,12.5,14.048300785005,11.2219057831629,9.61681795263399,14.1222020766389,12.8307396085834
26.0387596899225,9.12900579592387,17.0809366064556,8.93954148428587,12.5,14.3600796608151,11.7628918404509,11.4907176567014,14.16709737073,12.3676391763704
26.2461240310078,9.30930471981687,16.926442626508,8.65537610816742,12.5,15.4165621832022,11.3072812807612,12.0093065859818,13.5548506474014,14.275894292602
26.453488372093,9.49084528583675,16.5465796523321,8.40358721340311,12.5,14.6652910438193,12.640280786279,11.1032847833444,12.0850144623676,13.0556047727669
26.6608527131783,9.67360968969862,16.0673929676357,9.06594977843741,12.5,14.6695227612698,12.9952885753812,11.971230092468,13.5125830628903,14.0952459530133
26.8682170542636,9.46186300829096,15.9605334758719,8.88017724847746,12.5,13.7589768256257,13.0317165224221,12.1468025072209,13.3089607960007,13.0538739516517
27.0755813953488,9.30906207047457,15.8446943270918,8.74683835415306,12.5,13.8565044827073,12.3986755885161,12.0516236185582,12.1768748815436,11.7797572893649
27.2829457364341,9.46864275056312,16.2010912828876,8.69332818305736,12.5,15.1023648536506,11.0633267666283,12.0162114900874,11.591817316964,11.8164356001973
27.4903100775194,9.22611017638144,17.4209143991535,8.95506634439437,12.5,13.8693322920088,9.76846898820275,11.0465761351743,12.1386891141906,12.0738998028811
27.6976744186046,8.97467386094996,16.5204979767102,8.99556600907744,12.5,14.316267635232,10.0751875647759,9.31815264013403,11.8035477118124,11.6918759930287
27.9050387596899,9.16131405234548,16.1928058577064,9.29853858923565,12.5,13.6283667150813,10.2824795614152,10.6568965544775,11.5143731309167,13.9059836366253
28.1124031007752,9.99814260001737,15.8434493800053,9.32384564327397,12.5,12.8579739826388,10.385513578219,12.8729280789026,11.9485092716154,13.8746098065984
28.3197674418605,10.8395545550919,16.0229769897125,9.14950665153595,12.5,12.8167043759868,10.8137411858118,13.051015491994,11.9985188583485,12.8957247789091
28.5271317829457,10.8033264545764,16.1064125093734,8.80681218478299,12.5,13.5168598278916,11.4317425920524,11.0020501071899,11.3399350992594,12.8450511851402
28.734496124031,10.8647873240833,16.4606332915128,8.9711101088922,12.5,13.8188191516409,10.6442097373551,11.9396325636059,12.3546388577896,12.7376203905647
28.9418604651163,11.3903524875132,16.3285938895151,8.81768997039734,12.5,13.8277479363475,11.8335814417047,11.7613442450998,13.1485806894006,13.2128533604541
29.1492248062016,11.9185153826533,16.544845041845,9.19951853084,12.5,13.5688063273125,13.1894071643573,12.9208144096356,13.8004000293633,14.3107133565111
29.3565891472868,12.4492234767764,16.3154524249875,9.79475366096647,12.5,13.5762127014119,13.8456347584883,13.1535640923892,13.0406638509725,13.9532024267692
29.5639534883721,12.6202784888187,15.8397228531423,9.71926312937914,12.5,13.7778498875019,13.9882957491648,12.2846458460986,11.5609363701592,12.8628212965557
29.7713178294574,12.3522772883418,16.1328440178692,9.28554394367774,12.5,13.7838865073385,13.7541100950146,11.3411005239373,10.7222929761991,12.4838544875009
29.9786821705426,12.6298967240249,16.2700536436514,9.54204637568175,12.5,12.7697597091752,11.5386634513355,12.3334045137733,12.1402821200611,13.4321800533047
30.1860465116279,12.7253803954078,15.7364537600107,9.73183829940842,12.5,12.6059884667795,11.8537777595548,12.3979416122631,12.4179420570865,14.4703714875404
30.3934108527132,12.3630927642412,15.2893117110012,9.30138593285234,12.5,12.2292400318012,12.3007514566174,12.4196541987249,11.9612993920323,14.7794274537009
30.6007751937984,11.9992479994288,15.4684580419088,9.89400604099999,12.5,11.9145098732911,12.8680524871419,12.5566511547011,11.3955760464508,14.0787601867424
30.8081395348837,12.036475274491,15.9377480455619,9.5223970383583,12.5,11.9791914054511,13.5320676425949,12.8233764889868,11.1704141209562,12.8677331006301
31.015503875969,12.4298930973082,15.9638469200042,9.54295764533258,12.5,12.5469874072718,14.052796198592,13.1618735206007,11.4919163008028,11.9530849556431
31.2228682170543,12.8249223537122,15.668057502407,9.23919638619147,12.5,13.3837315290723,13.4623695229276,13.3185114649696,12.3529180691835,12.584935435469
31.4302325581395,12.9573633198783,14.9179256169458,9.4671240502217,12.5,11.995434980342,14.2530548928184,13.1149318719684,11.6017206184816,12.2850874384497
31.6375968992248,13.134812722898,15.1722773982645,10.0456754471218,12.5,12.2414755755748,14.3523852547265,13.963300625004,11.9990580536425,12.3915689179545
31.8449612403101,13.4708658720962,15.4601444731533,9.72504561746358,12.5,12.1768127290639,13.8682732894369,13.7794864730326,12.5295420350921,12.4364567101703
32.0523255813954,13.3368476944415,15.4850173991305,9.21515628123137,12.5,11.6662861480137,13.3369129626646,12.8852170458732,12.2757187634088,12.2612643374034
32.2596899224806,13.0324731890858,15.4624182234314,9.35785606617448,12.5,12.0030930009872,13.2404273013737,13.0809942265139,11.0982612569624,12.0883905956149
32.4670542635659,12.7648336038182,16.4553664898253,9.95608929014195,12.5,11.8724549574366,13.3860917852304,12.5969860516566,11.5917102813017,12.1887559992338
32.6744186046512,12.992650121169,15.7260801453739,9.91202424710823,12.5,11.5602687245452,12.097137342116,12.2105145801313,11.8476101856838,12.528854449312
32.8817829457364,12.9759367438539,14.9439979048524,10.4820418762429,12.5,11.5597041041074,11.8754232116936,11.8365169987509,12.672238287516,12.5412998611075
33.0891472868217,12.6582155868931,14.7411338497699,10.0563753877692,12.5,11.3056709652089,11.7641995572914,11.7183818194787,13.0156235015189,11.9719271889529
33.296511627907,12.8393687041805,15.4620346379042,10.073907338086,12.5,11.0086263814147,11.3812294656269,11.895972325826,12.7173401020502,11.3842202038563
33.5038759689922,13.0211978640668,15.4523764095858,9.4688059128434,12.5,11.5124944178481,11.3139901339705,12.1886761058228,12.5619133014192,11.7545361698327
33.7112403100775,13.203702962977,15.0582432656692,10.2483567924588,12.5,11.6640379867006,12.1009315988653,12.0329736662195,12.9488353875415,11.8346769052427
33.9186046511628,12.7453664721083,14.771563313234,10.0516695120855,12.5,11.9898091844929,11.7301217993916,12.3899838833747,13.3162582629803,12.0727786468925
34.1259689922481,12.1464758879341,14.5571319462225,10.0167889513183,12.5,12.5909670126718,11.6558187247844,13.1872432649529,14.1163851803355,11.8808001917846
34.3333333333333,11.545383346147,14.7932242512822,10.196704410098,12.5,13.246480419089,11.4402523292742,13.5979070300181,14.4441085865962,11.5430005034971
34.5406976744186,11.1596443199878,15.250556746462,10.1298564352084,12.5,13.8307128598312,11.1423589693678,13.4335221193005,14.1358739506164,11.465482386929
34.7480620155039,10.7880795739969,14.7530654802754,9.92751686343813,12.5,14.3905471193022,11.704391988408,13.2727261174724,14.0251179455535,11.9455933228543
34.9554263565891,10.0869986871948,14.833056402264,9.9492360846883,12.5,12.9946379872722,12.2669933391341,13.7184794182837,14.1087549231887,12.2438688815875
35.1627906976744,9.14613263101189,14.9470177797928,10.1556975857719,12.5,13.0204686000581,12.115789664243,14.7491515446484,14.0033318422418,11.5195046330536
35.3701550387597,10.1431699895019,14.742430744513,9.81640423329288,12.5,13.2594169839711,12.5676761622483,13.7380585587453,14.1688953937165,11.3024101602026
35.577519379845,11.1438289350023,14.8004956166471,9.63396458937461,12.5,13.2349232164574,12.4593918150615,13.0162906239736,13.8351627252859,11.4054716279811
35.7848837209302,11.7755729815131,14.8015458816953,9.71578089350378,12.5,12.8111884859491,11.5663266792964,13.4403196419064,12.8182724802671,11.568493907549
35.9922480620155,11.3587701452104,15.0096525546304,8.95799873262934,12.5,11.9236554925586,11.6851497465628,12.3084290110489,12.0381084157381,12.0860751092351
36.1996124031008,10.9306059781662,14.592412397283,10.2978664802292,12.5,12.857765690593,12.378797412362,11.6794437261243,12.1639801994532,11.6309147814377
36.406976744186,10.8435227364336,15.1420395009814,10.3418342026983,12.5,13.038267193985,12.2161526803635,12.3662949971558,12.3873455265238,11.9760538222084
36.6143410852713,9.92987994169736,14.9687789704818,10.6293790454867,12.5,13.576338949265,12.590611526012,12.3256246913133,12.9200997845267,12.5916083057832
36.8217054263566,9.67044599299721,14.5412986398796,10.3837968101394,12.5,13.6349429170441,12.8834952914961,12.1361992371651,13.3072766003516,13.2225956026535
37.0290697674419,10.0014782847096,15.155458705827,10.0998515482839,12.5,12.8111100464009,12.6504073952069,12.3595819260632,13.1588999865299,13.5777446437859
37.2364341085271,10.7076478418874,15.3287143028491,9.70628665677701,12.5,12.7335241692231,13.0061111172942,11.9155085635516,12.4769886602487,12.9062796732052
37.4437984496124,11.0340998282381,14.990010108902,9.88842347491314,12.5,13.1252692292419,13.455656560206,12.4717645563412,11.7652816054206,12.5984932086698
37.6511627906977,11.8017017230551,14.8537465498704,9.85156837600781,12.5,13.2924517520619,13.2082464005307,12.7918639262146,11.6159537545659,12.063868237014
37.8585271317829,11.5130954886604,15.0371209553431,9.60281667876147,12.5,13.1113186573348,12.5935609646195,12.7574218873604,11.7904134807401,11.7565891887666
38.0658914728682,11.2234404368475,14.7863567379443,9.69029869982964,12.5,13.2110266636088,12.2520325996018,12.9972262562219,12.0714123411191,11.8937602581892
38.2732558139535,11.2829716623484,15.5258554156463,9.11606413337054,12.5,13.8545479074931,12.6323012795389,13.8817048764497,12.3497970558113,12.1587987357542
38.4806201550388,12.1604337330222,15.8865164869588,9.82139219853187,12.5,13.2874276925833,13.6432982571588,14.2869938364153,12.7108702359845,10.7683358084354
38.687984496124,11.5051227523891,15.2619894214969,9.37077084539653,12.5,13.6509323358408,13.5922963809062,14.483943319571,12.8368288412505,11.3082965866368
38.8953488372093,10.436404741969,15.4177684782213,9.54772667940039,12.5,13.8228263207888,13.5440440015734,14.030062527244,12.4467751562715,11.9508296686922
39.1027131782946,10.2823201309769,15.5596370591712,9.85117035674698,12.5,14.0087383648036,13.3351341080447,14.0583491313,12.3808682200785,12.2028106103654
39.3100775193798,11.325519851928,15.8114190963853,9.79903243408604,12.5,13.3408086058605,13.0901662663898,14.2786680322124,12.636350402848,12.1475029174642
39.5174418604651,11.2289088369819,15.6112591640016,9.74075071432461,12.5,11.2528024423667,13.0323618679882,13.8695913376551,12.7504967513828,11.9945653731325
39.7248062015504,11.3580937993462,15.8518953136064,9.04650095878246,12.5,12.1631001956713,12.7651525840775,13.583633024142,12.5246518532354,11.2398680986794
39.9321705426357,10.3910288167026,15.8165861640764,8.94908052266944,12.5,11.81248637578,12.7916815131003,12.8978581857322,13.8035139764713,11.7514628032653
40.1395348837209,9.2734794351624,16.4345015485151,9.27372856040311,12.5,11.5416407107923,13.523848910007,13.2285229440391,13.8724539352862,12.4343413216888
40.3468992248062,8.12229782821072,16.6854137820904,8.91349300161112,12.5,12.0443282416636,13.3321719023145,13.8279727431408,13.9034695008397,12.733538991709
40.5542635658915,7.52261934508294,16.9982856773321,9.06515515668566,12.5,12.9820149654497,12.6319623513944,14.1006811764324,14.3752249854504,12.711315672344
40.7616279069767,7.68702112751532,17.2488089977426,8.68879671190452,12.5,13.4075479034383,13.1981508511498,13.8622328826752,14.6981538374407,12.8064172928814
40.968992248062,7.69635070766092,16.8604310559975,7.74393467511117,12.5,12.813623594694,13.3609177294906,12.9256233448943,12.9581750811805,13.3145897499286
41.1763565891473,6.71913910999261,16.9261384700164,8.17172256897808,12.5,13.4515265953778,12.0882567816757,13.1267688444468,13.7437993782151,13.8404618091376
41.3837209302326,5.73831232379699,16.798627699095,8.45283406244726,12.5,12.9817055412987,11.5114196852673,13.930037528794,14.2860014561058,14.1893848173951
41.5910852713178,5.53966787474324,16.365159132225,8.08137824027516,12.5,12.4153902295645,11.7881203731149,14.4319516984165,13.8710177257178,13.870277729501
41.7984496124031,5.87396346872396,17.4843387737685,7.82891809791999,12.5,11.9978064250527,12.2643004865211,13.9541584603165,12.5163018031145,12.8486195969601
42.0058139534884,4.83657704643573,17.2744642620007,7.27057809928116,12.5,10.4694602655792,11.7541031248217,12.2252572453148,10.9466326093386,11.9295112357721
42.2131782945736,3.72587641919415,17.7748950278472,6.67721666381479,12.5,9.41191309322498,13.4921934439302,11.8547569068681,12.4173208603439,12.3980859029533
42.4205426356589,2.92586450249226,17.8968325906892,6.6622649920288,12.5,10.6311444964914,12.382451006776,9.85748585523386,13.2323673003501,11.9939040346115
42.6279069767442,3.25028726253106,17.7862941705201,6.84569751350232,12.5,11.0625923561097,11.1859478056151,10.7072639464581,12.6257903363759,11.606475614405
42.8352713178295,3.7888144438567,18.6593721773974,6.59044883754854,12.5,11.4024966306931,9.98265432578093,13.5510123519638,12.0209003450625,10.8321020468975
43.0426356589147,4.32934858975376,18.9110770290906,5.73404585372797,12.5,12.8628646416432,9.48140895244887,15.9542053934847,12.1732327642659,9.86479279175014
43.25,6.22204364152095,20.3244884937543,3.82456351857667,12.5,15.6544649425299,12.2409046427401,15.8788220441624,12.0071551512035,10.1814446495612
43.4573643410853,7.0673351371053,19.93535097629,4.87789510570751,12.5,13.687479367447,14.2036262488008,14.4355088136887,13.3068188967138,8.78431510586896
43.6647286821705,7.31514943810656,20.0374101043487,2.93009015760812,12.5,13.0441278838546,14.1759432529506,14.721838339049,12.8791460358086,7.19523063670167
43.8720930232558,7.16594469717879,19.3860521138326,2.87122646132819,12.5,10.4731872515933,13.613155589705,14.6248173311747,12.3626685545788,7.74206528715952
44.0794573643411,8.29628987025001,20.3188558670855,3.31494326348633,12.5,8.45121974969418,15.4010849092026,14.5105560328113,12.2617547545618,7.66509837646777
44.2868217054264,10.0129933673817,22.9484888234702,3.39578758966162,12.5,7.87763301199928,18.5102212026578,14.2480557250669,12.4473725561198,5.986220190385
44.4941860465116,11.0211346220873,23.6958646827524,3.84356899810714,12.5,4.6807540505481,15.7426333650876,11.7344930592994,12.4839645033868,6.61466707015863
44.7015503875969,11.0972857542836,23.5548343812242,3.69399918070228,12.5,8.37009897173095,16.9265144220285,14.2845265743668,11.1672553428299,10.40771104427
44.9089147286822,10.0955694532872,21.378936472591,3.13973753442156,12.5,11.1119576229752,16.5302815801266,14.4976648199754,12.4497615745023,11.3025164220472
45.1162790697674,10.2242953840927,20.3092835970945,3.12756414670935,12.5,12.4976623281359,14.9209589625734,13.3398116709976,11.8638730817016,11.8841799496087
45.3236434108527,10.719721623774,21.2014460520556,3.77389363052231,12.5,13.4909720202503,12.9268743997374,11.9217790820531,9.40030606306174,12.3951006954138
45.531007751938,12.1303997969676,21.0882838528234,3.38742109169856,12.5,14.7149019461395,11.3097804969659,11.7840438679207,7.03634138351128,12.7644350434582
45.7383720930233,13.4262089240745,22.4138088369498,1.25329746787404,12.5,15.7021169584724,10.6954034328045,15.7819169943379,7.52525808455986,13.9831568343011
45.9457364341085,14.0662325644828,22.1740089763726,2.23698316098098,12.5,13.7615242395106,11.9517134216897,13.0547083453581,9.84722413593092,6.79630375259118
46.1531007751938,14.2364546035353,21.8583703359729,2.23958379084232,12.5,12.5235743580342,11.3684224633243,14.1307802202614,11.4878721770903,6.54933047350095
46.3604651162791,14.0514119872654,22.2704473958656,3.88266319165859,12.5,14.6977350560415,10.7983828030988,17.91254354533,9.18024697565018,7.18244307692059
46.5678294573643,14.090034323425,22.569011188811,3.43437337170843,12.5,17.2329142396075,10.2825964014084,17.3610414081085,8.24114286722957,8.21523319459653
46.7751937984496,15.5267833011623,22.1978981169625,2.81911204652752,12.5,17.0191809038541,10.2434871061105,10.9743793022824,11.4431718762871,9.91156224403454
46.9825581395349,17.2392154011688,23.6530351605982,2.12908065901462,12.5,13.4928151094446,13.6420846292396,8.38040029339192,12.8698109117298,9.68443583251077
47.1899224806202,17.0913510813573,21.397861996647,2.12918089119976,12.5,14.6205099344788,12.9936046563184,9.76415740781701,14.0122702526583,9.74584161242559
47.3972868217054,17.6770429437285,20.6954194669464,3.11036731525295,12.5,14.2659590363274,7.04979435045227,10.4155301723316,13.2548484091111,7.98023335846283
47.6046511627907,18.4826721642128,21.690932659411,2.61702843492767,12.5,12.296333799397,6.72892910142597,11.0450360934925,13.4841077895211,8.80334975389437
47.812015503876,18.5793888841289,23.237753722384,4.00899577124648,12.5,11.6929937450807,10.6303399633694,11.2549033056517,14.7428421951979,11.4651191651558
48.0193798449612,18.5697783697577,23.1080679595673,2.14644883833687,12.5,13.8351713024795,14.138466159105,10.8977005410748,16.0245156415197,13.8594600442911
48.2267441860465,19.2119419226331,21.9246232311042,2.76361074245801,12.5,13.2703969462265,15.9379406403904,12.4265100252722,16.3120942606702,15.2489558899874
48.4341085271318,19.2704091792652,22.362893379221,3.84788997521171,12.5,9.4991631553581,14.6645624039754,13.1439230209774,11.1456406048282,10.3145199760121
48.6414728682171,18.57544349983,21.9069893274044,5.13434399136857,12.5,12.7587450472609,12.4846962525049,12.8009003470312,10.6907460457635,10.2495280212264
48.8488372093023,18.080749274326,22.0205295710866,3.82364580307624,12.5,14.4561326818094,10.1510287671345,13.7274846425811,11.3065479211777,11.6391447897234
49.0562015503876,17.8291193512693,19.925694420339,4.17819582430929,12.5,14.5604666777574,10.2829578233471,14.7321423640188,11.5074212963721,12.7029645092814
49.2635658914729,17.57932547648,19.8795502500276,5.04059253393587,12.5,16.8539798121327,14.6053512867142,13.9263453581296,11.6003313535688,13.7724407118182
49.4709302325581,17.8108194677234,21.9510440617332,4.57009611627507,12.5,16.3145063119519,15.1561080435322,16.1337880627026,10.4746460240271,17.9650645910114
49.6782945736434,18.053534426592,22.0029989511245,6.0621321891073,12.5,16.3241383724285,13.5581848899254,16.5054540218204,10.5989110466758,18.3567785681061
49.8856589147287,19.0203028643509,21.6892763777769,6.149489110995,12.5,15.6751746688191,11.6817387270121,15.7443137459634,8.75741784548073,16.7746706475373
50.093023255814,18.6728003417212,20.3951010090291,6.26035585172988,12.5,16.1112545969476,10.0192435057848,15.6350612429005,9.87931505051077,15.9048453059383
50.3003875968992,18.9405634907583,19.7089817780133,5.39393659629854,12.5,17.2299905402326,9.13609589992802,15.6011934462099,13.1607150556788,15.9796020430878
50.5077519379845,18.4511021155253,20.2899848525177,4.53808374846814,12.5,17.0633239865083,9.58168361826486,13.6914480682586,13.4877802486847,15.5322454703606
50.7151162790698,19.5209870550296,18.6756637143555,5.89792673812568,12.5,16.8601616057256,9.84646292603325,12.7642289210695,13.3615797562001,15.1749444382164
50.922480620155,20.7309367805096,18.266128273051,6.52404929985483,12.5,16.6736556154234,9.42813316308291,11.6130468356749,13.6779583437312,14.6713909521437
51.1298449612403,21.1044343132944,18.6890070403836,6.15468634521689,12.5,16.0878519890082,9.36937158270987,11.065343595468,13.7538593796385,14.0818301073418
51.3372093023256,21.4793655474558,18.7093572579262,7.44338012597019,12.5,15.9160878980568,10.1432704920652,10.609848638796,13.8440355895226,13.8205894992974
51.5445736434108,22.2261732837444,18.1271466093358,7.49406088010879,12.5,16.3614936591674,11.2583773424269,9.77011182238729,14.1613919579312,13.9215899296947
51.7519379844961,22.9107038122078,19.6410856739905,6.36664380728654,12.5,16.9372434568641,11.5926463999217,8.08053250470067,14.8048636741187,14.0241898943571
51.9593023255814,23.353757966235,20.481313316115,6.42470108706704,12.5,16.611096053346,13.785148995251,9.44675021631036,14.7641604268605,14.226666592427
52.1666666666667,23.9370235949222,20.6411679627941,5.18026153656996,12.5,16.4235978087637,14.9379105524531,11.5659061128983,15.7505369512252,14.2621438021511
52.3740310077519,23.7425681223671,21.0887448222798,4.38353496861594,12.5,18.2690813293931,14.3507979416385,13.531197688069,16.4730889213218,13.3157545717725
52.5813953488372,23.7584803219271,20.941878914184,4.10936577680302,12.5,20.3828441631799,13.2307769242585,15.8776651306885,17.2372637008242,12.1905523476825
52.7887596899225,23.7255655432,20.5757202159026,4.41608055328635,12.5,20.5757202159026,13.4121432062915,19.0044656224535,18.4971702246374,11.5625515070279
52.9961240310078,24.4000081892517,21.6228234308071,1.54892380715424,12.5,19.5730939567418,16.1209486556585,21.4962307295954,19.3375382518907,10.1122548153205
53.203488372093,24.7998386661051,23.4553166928244,0.66482569779952,12.5,19.2286232629298,14.4781272095199,23.3726876335616,19.3170664592958,8.03294960349391
53.4108527131783,26.4144694336369,23.8042047684615,2.42104310780219,12.5,18.4485254196126,14.1373115419056,22.5905916990512,18.3652131695752,7.33791238655292
53.6182170542636,27.5319394201915,25.0918255758023,2.17785689726326,12.5,15.5488509405398,15.6592062314267,20.465586113195,20.3599605031331,7.55907639418965
53.8255813953488,27.5445553906485,25.3455292156416,2.22833354422677,12.5,12.5279959110635,17.5350999365307,19.9755060327387,22.471907102993,7.20456995686669
54.0329457364341,27.4509181863383,22.8146262920494,-0.287516505326791,12.5,11.7086147003421,18.5841283935392,22.0584726631176,20.8666309452641,5.62294913659003
54.2403100775194,26.7947125748805,24.4447632996952,-0.0196187192134044,12.5,11.0499294020744,21.3478594484714,19.9664842016983,18.710440814303,5.76312776147059
54.4476744186046,25.3956664781497,24.2938075501734,1.11171414006378,12.5,11.0604632655842,24.1417742836363,19.6612061739912,18.617926830526,7.47982367046218
54.6550387596899,23.2446526350145,24.4725098977205,1.74156500808114,12.5,11.2588457880424,22.9002151847758,20.3142571202664,19.7197960946175,9.01311950143105
54.8624031007752,19.7749801824033,26.4665136974976,1.60856519950224,12.5,12.6593633684229,20.3206348918351,19.1505117525958,21.1466580972427,9.38682660305575
55.0697674418605,15.7081808576626,26.5584352504651,1.44477831418464,12.5,13.6600162052287,18.0610020284739,16.5976829570721,21.1511828433135,10.2651384715267
55.2771317829457,13.8975723230662,28.1649745979535,0.391069761439701,12.5,12.4437308128,16.5224956370048,14.6333055510578,18.2395328912772,12.9677807214277
55.484496124031,13.7232687335716,29.0882206161236,-2.02722595096997,12.5,11.9526057143976,15.2263589773772,13.6026327496888,12.9690113548758,12.0499252808607
55.6918604651163,13.7294672397194,24.9578926699439,-1.99036184157046,12.5,6.5659167098206,13.6001308804671,12.6253752485996,15.0088092992612,11.505841177597
55.8992248062016,13.0653265920813,25.2179869766303,-0.988590812553124,12.5,5.07203998234807,15.4548184281425,12.6831404349757,15.641948877564,10.8864003958569
56.1065891472868,12.7784854976636,28.0133166849845,0.588342156873195,12.5,5.52443858151112,15.9553384813273,11.6262075312606,17.9890408050763,11.6943081223189
56.3139534883721,13.0102424865195,27.6809256303332,-1.37630788852759,12.5,5.30561509038453,14.3822975228296,8.5169720830729,20.1974939765245,12.8807395541086
56.5213178294574,12.7602627184143,27.122543612795,0.288693709709212,12.5,3.6579433337223,13.2857532928865,4.52427778096005,18.0514887964826,12.3269327996087
56.7286821705426,13.6901307555803,25.0356420947706,-1.37102407623023,12.5,7.34942861032144,14.2177475451992,6.18430968574755,15.3675161561614,11.4862796075533
56.9360465116279,14.8806118355324,26.1352589896544,-1.26526733043464,12.5,7.0399943351833,16.7813748295589,4.22822405475032,16.3938937836782,15.8245342308665
57.1434108527132,16.075699922466,25.7080099100564,-2.68663007065483,12.5,9.51643372517503,20.3660118393692,8.57079502162124,15.3091799758417,17.0892709134903
57.3507751937984,16.6435455948619,27.6016311745646,-1.89580376181797,12.5,13.5407024815766,19.7191602759299,11.1870773954919,15.9434024533782,17.1558418083602
57.5581395348837,16.8426988005203,29.6078139947857,0.348367469754214,12.5,16.9870899645042,16.3577990784312,9.80107858989623,19.2506061684984,16.5919004815991
57.765503875969,16.5713890212423,27.1337561064598,-1.76371053619086,12.5,18.5353293461945,15.6559147062738,8.04702334286816,22.7442727538928,14.3351634724208
57.9728682170543,15.972428059799,27.2040638702575,-2.75447407731798,12.5,18.6290460159113,16.6479478677939,8.55841459125319,21.2132187110312,10.699517659865
58.1802325581395,13.1529120064492,26.31879328889,-0.556482397838528,12.5,21.8376885937136,12.4821112032892,9.08870834608833,15.937152098306,11.7043086545872
58.3875968992248,10.0222843070259,23.8582858127708,0.135931113326899,12.5,15.8496471970193,11.5204293148612,12.8606465990017,11.7658395853873,13.1030444708828
58.5949612403101,6.0406183701641,27.6786488628794,0.370095967873178,12.5,11.8870384761136,10.0835348617175,13.9775165930906,9.61471304603045,13.8312775850881
58.8023255813954,2.99272412727044,28.2306798917399,2.41082932918053,12.5,12.5967649735147,8.50248358696175,14.5679920174614,8.99199904320262,14.2675050306871
59.0096899224806,2.61282072230011,23.764037660305,0.924418684226472,12.5,13.3553947382215,9.52567105917398,20.314399756079,9.26577863449663,14.6795692972437
59.2170542635659,3.38284294260013,24.8628106799385,-0.281161917526608,12.5,14.8128864439928,6.74994688518063,23.5720232859717,13.5110220645455,8.20917209745034
59.4244186046512,6.1826337109318,23.1699636406357,-0.434953069144138,12.5,16.8470417782275,5.45131598548509,16.4132094911158,12.6598771103078,7.76445083801112
59.6317829457364,9.34166936496145,22.2484641940989,1.43130475354121,12.5,16.4095510806804,8.98963301113085,17.181969014142,14.5424935257665,11.8972043065789
59.8391472868217,12.5251654531751,24.6805498774328,1.29180637124404,12.5,14.0366674061763,12.5465856162138,19.7062606627194,16.5809632215721,13.2598364472949
60.046511627907,15.4149645176399,23.6752360154139,1.8470778953966,12.5,11.188961796662,14.232307567078,18.4782656046663,17.8735299587627,11.735058783125
60.2538759689922,18.7314077625726,25.0043581378797,-0.962970186636415,12.5,9.12398143624909,14.8808658401635,12.3971386157724,19.1656166301055,11.2814271982807
60.4612403100775,20.6047790348892,24.5908062395246,-2.62773139580603,12.5,9.4963033327143,16.6046919805518,6.47452197471312,12.6915284445306,16.1539324010803
60.6686046511628,19.1576268993957,23.6727083034708,1.6363791414257,12.5,10.1452233883851,13.2777338807417,10.4410134082084,10.2413315155614,19.4224213945415
60.8759689922481,16.6827765142353,25.1463922519534,2.67010238851016,12.5,8.82349017914341,16.0297871148979,11.5063993659529,12.8093729530624,18.4247362816351
61.0833333333333,13.7131690561497,24.2108305742296,3.74270563640711,12.4837921932447,8.9376387280068,15.7801627821217,14.8585533996917,15.7218428757625,17.0829470533926
61.2906976744186,12.5907955126987,23.7805428029447,2.27814880701458,12.2969709713467,9.8088472282984,14.5309836111851,17.3421723414705,14.416826753922,14.4283733891057
61.4980620155039,11.3270627401663,23.9112186710614,-1.01099495260039,11.9047702038911,8.95071944273397,19.8374764054325,12.2539607483,6.63083310906613,7.53269370314327
61.7054263565892,10.9366407866103,22.4815540786852,0.459996515045933,11.3182272375465,11.7418474698737,15.3277351118109,17.5439028058566,10.5212532634984,7.10944746063173
61.9127906976744,10.7623130625526,20.6521510309565,-0.577075103953745,10.5552610029202,11.9381844504667,12.7403698827954,12.4914265439914,8.99881084095753,7.49209975302005
62.1201550387597,9.26237765498329,20.9034786974201,-0.344169667305711,9.64023470442127,8.83170067266359,14.7534099585744,14.3527014327826,9.81406807800395,8.2837976283738
62.327519379845,7.43712311688332,20.3892451620656,-1.31345019776487,8.60326217705968,10.0287609252872,14.8029074614093,14.8685530324645,7.63554968116953,7.99389865061432
62.5348837209302,5.3140653642583,17.6400380942638,-3.13944979016871,7.47949424092873,11.9969208344461,11.7802077266306,11.2090397587512,4.95659258346239,7.29219835049369
62.7422480620155,3.18266598577172,17.2890801186058,-6.15663710423186,6.30777463303085,5.85711141466862,7.78340338714048,5.16473398298931,8.66861637920769,7.89502819433588
62.9496124031008,1.79406421387707,15.351471958785,-4.27352826489894,5.12942869978742,11.8179890228466,0.351693524332559,3.68075814789918,4.14412279202871,5.14619005622217
63.156976744186,0.986592419181867,11.2597067134954,-5.59301628755039,3.9868794478899,8.58025512026839,1.6623513298206,4.70470848815553,1.01081747718644,6.20760835864387
63.3643410852713,0.244099431144056,9.97604875246722,-5.03535958781412,2.92204071936324,6.89198703182997,1.12263616588443,2.23109897466971,-0.294923098555357,4.50942867673086
63.5717054263566,0.216721375986536,10.2531517038867,-5.50699425106492,1.97479776128902,4.84107691389688,0.662477791342156,-0.292373780279981,0.125674020838798,2.18401789280105
63.7790697674419,0.189235605651613,9.90382950566822,-6.40750516661065,1.18151531991618,2.50277461128306,1.23821231550258,-0.311906675746493,-0.0611757058816688,0.937011745495408
63.9864341085271,0.161641653189661,9.17798154170272,-7.78815306035597,0.573554937546882,4.06046802558014,0.930293159233108,3.17132450289872,-5.67128641359943,0.833933047378447
64.1937984496124,0.133939108213954,0.175812684415311,0.175812684415311,0.175812684415311,0.175812684415311,0.175812684415311,0.175812684415311,0.175812684415311,0.175812684415311
64.4011627906977,0.106127511551903,0,0,0,0,0,0,0,0
64.6085271317829,0,0,0,0,0,0,0,0,0
64.8158914728682,0,0,0,0,0,0,0,0,0
65.0232558139535,0,0,0,0,0,0,0,0,0
65.2306201550388,0,0,0,0,0,0,0,0,0
65.437984496124,0,0,0,0,0,0,0,0,0
65.6453488372093,0,0,0,0,0,0,0,0,0
65.8527131782946,0,0,0,0,0,0,0,0,0
66.0600775193798,0,0,0,0,0,0,0,0,0
66.2674418604651,0,0,0,0,0,0,0,0,0
66.4748062015504,0,0,0,0,0,0,0,0,0
66.6821705426357,0,0,0,0,0,0,0,0,0
66.8895348837209,0,0,0,0,0,0,0,0,0
67.0968992248062,0,0,0,0,0,0,0,0,0
67.3042635658915,0,0,0,0,0,0,0,0,0
67.5116279069767,0,0,0,0,0,0,0,0,0
67.718992248062,0,0,0,0,0,0,0,0,0
67.9263565891473,0,0,0,0,0,0,0,0,0
68.1337209302326,0,0,0,0,0,0,0,0,0
68.3410852713178,0,0,0,0,0,0,0,0,0
68.5484496124031,0,0,0,0,0,0,0,0,0
68.7558139534884,0,0,0,0,0,0,0,0,0
68.9631782945737,0,0,0,0,0,0,0,0,0
69.1705426356589,0,0,0,0,0,0,0,0,0
69.3779069767442,0,0,0,0,0,0,0,0,0
69.5852713178295,0,0,0,0,0,0,0,0,0
69.7926356589147,0,0,0,0,0,0,0,0,0
70,0,0,0,0,0,0,0,0,0


==> figures/WindNew.csv <==
25,12.1474368382798,12.1474368382798
25.2131782945736,17.1853230562506,18.7369860082517
25.4263565891473,23.7850009350353,27.4890343592485
25.6395348837209,19.6848598911522,22.461471691458
25.8527131782946,19.3629212961907,22.2106355470272
26.0658914728682,10.0097529412652,10.2465176490292
26.2790697674419,13.2602145240711,14.4841425697134
26.4922480620155,15.0912727570336,16.8425669768812
26.7054263565891,13.0193561335584,14.1352817604815
26.9186046511628,21.2122788646328,24.6573273579777
27.1317829457364,19.5091595876956,22.4202098255133
27.3449612403101,20.3773499318912,23.5265713341122
27.5581395348837,19.3105274946147,22.1702161180728
27.7713178294574,13.2625313555322,14.4096644683668
27.984496124031,13.7296115992932,15.0615476912798
28.1976744186047,10.041517265147,10.2280050781656
28.4108527131783,5.14428314203616,3.51139059484669
28.6240310077519,20.4202797169144,23.3165215092933
28.8372093023256,28.7015432174699,33.9306970172057
29.0503875968992,37.3543231208324,44.9573117897313
29.2635658914729,34.878559659016,41.6461662111359
29.4767441860465,23.2844363021169,26.5137580408135
29.6899224806202,15.9686198980333,16.8018257450219
29.9031007751938,17.3087432195278,18.5159921326781
30.1162790697674,15.1781635497357,15.9031074593107
30.3294573643411,16.0501210307749,17.1544488923618
30.5426356589147,15.5076646521205,16.5319360591863
30.7558139534884,13.7519055142733,14.2952890868702
30.968992248062,18.377460106432,20.2420076472776
31.1821705426357,18.4389932994591,20.2527994721178
31.3953488372093,17.478884196809,18.9022498402736
31.6085271317829,14.4038998209741,14.8197732734064
31.8217054263566,14.196990497643,14.4678856401182
32.0348837209302,12.7568756253141,12.5580040770853
32.2480620155039,15.535552553726,16.1273768506254
32.4612403100775,16.79326282418,17.7983442009937
32.6744186046512,15.0418648601703,15.657647337029
32.8875968992248,6.84907034812457,5.09620596099965
33.1007751937984,12.6521528358423,12.502855860514
33.3139534883721,12.5863082151236,12.4336650582738
33.5271317829457,10.9601278383303,10.3888408894657
33.7403100775194,10.8564441484295,10.2589502113398
33.953488372093,12.1514130390885,11.8953656764472
34.1666666666667,13.8443132360702,14.0785665241644
34.3798449612403,18.2542508109442,19.8743125782476
34.593023255814,18.065968302294,19.8989562951859
34.8062015503876,17.2290561827251,19.1536696315157
35.0193798449612,15.8283763422707,17.5841994848468
35.2325581395349,14.4947506085323,15.8593403213448
35.4457364341085,16.6247760939059,18.5047856158605
35.6589147286822,12.8040773313369,13.5740007359025
35.8720930232558,12.8609044052397,13.3070330995611
36.0852713178295,14.4119421409128,15.1926554395514
36.2984496124031,29.461665326235,34.8482272391726
36.5116279069767,24.4995332699647,28.6342849374052
36.7248062015504,27.6298068599837,32.7803212808202
36.937984496124,28.349907382476,33.730020874205
37.1511627906977,29.0415035523629,34.550665687924
37.3643410852713,22.3891950935932,25.8569983629613
37.577519379845,23.6035737742676,27.3800643292644
37.7906976744186,24.0712436161594,27.9911132518884
38.0038759689922,8.06437738963487,7.31003657282957
38.2170542635659,10.1112262539466,9.79041411265833
38.4302325581395,12.7531157377697,12.9433318969211
38.6434108527132,8.05963848240841,6.78730267711575
38.8565891472868,10.3266755380351,9.86782376665685
39.0697674418605,9.66970781161774,9.33030500681692
39.2829457364341,10.0407605083067,10.0522455022374
39.4961240310078,12.6801276011923,13.4278140497068
39.7093023255814,12.4390510732754,12.8216823387839
39.922480620155,7.82198591555362,6.70067776301492
40.1356589147287,-3.8099781986133,-8.18429703348064
40.3488372093023,-9.48982158496967,-15.3057865032991
40.562015503876,-14.8385987414246,-21.7578002418366
40.7751937984496,-4.69208414817383,-8.50596609872623
40.9883720930233,2.1494596970182,0.488780281660605
41.2015503875969,-3.78416941228112,-7.10404167601088
41.4147286821705,-3.15444056219287,-6.12043359762559
41.6279069767442,-19.9191250904006,-27.6272561866165
41.8410852713178,-12.1683077949049,-17.2981867270694
42.0542635658915,-9.4896556408281,-13.8928440431457
42.2674418604651,-5.72749767953118,-9.22648417212962
42.4806201550388,-4.80809687349468,-7.20828354655916
42.6937984496124,-14.9870299673426,-20.401485857605
42.906976744186,-20.3154845222533,-27.2042735629333
43.1201550387597,-6.49457956620503,-9.06697828198656
43.3333333333333,-4.80354217753173,-7.11818713730236
43.546511627907,2.99835844850994,2.60017548354923
43.7596899224806,6.87457429528399,7.38719510952261
43.9728682170543,4.13781095611048,3.51642933594525
44.1860465116279,5.14254542924641,4.56665974902168
44.3992248062016,4.89087954992792,4.25281648496602
44.6124031007752,12.393844099801,13.6394247038211
44.8255813953488,6.46801217656069,5.5323399753713
45.0387596899225,4.81216796832506,3.34512455989132
45.2519379844961,5.8547650431985,4.52813883360939
45.4651162790698,9.14181895682237,8.96625097410481
45.6782945736434,4.75784617989016,3.05927092124478
45.8914728682171,11.9259574683486,12.2651262087706
46.1046511627907,12.7942580604972,13.1176827943348
46.3178294573643,18.1902872960876,19.6621277148987
46.531007751938,15.705718940585,16.0805493615288
46.7441860465116,13.6190645950353,12.7852981733251
46.9573643410853,10.5182912582559,8.32557908139391
47.1705426356589,18.0015306560635,18.0762989499678
47.3837209302326,12.9059616883726,12.2538694599418
47.5968992248062,10.3251307672453,8.4703004979984
47.8100775193798,11.6577938404505,10.0520965461917
48.0232558139535,15.1382871251591,14.3562238690117
48.2364341085271,15.6123461402526,14.6013911556693
48.4496124031008,13.5864312841473,12.0542489795814
48.6627906976744,11.9151725221903,9.78582585597796
48.8759689922481,21.0010238432535,21.3828654944066
49.0891472868217,29.8193827233228,32.8325687801511
49.3023255813954,25.001430844792,26.8404316225995
49.515503875969,25.1760312203303,27.1832153427262
49.7286821705426,22.4054458490664,23.6690192551822
49.9418604651163,25.5360843005543,27.7756260467326
50.1550387596899,29.2013532874654,32.5941639354854
50.3682170542636,29.4380763352241,32.8557837219992
50.5813953488372,24.0301991875994,25.7333466615385
50.7945736434109,26.4750391734637,28.765798860089
51.0077519379845,20.876560431637,21.4807884943823
51.2209302325581,27.0276305210875,29.4027609986609
51.4341085271318,27.159441632514,29.6800385532878
51.6472868217054,25.516472727651,27.2091660482456
51.8604651162791,26.8352987144198,28.6819210759513
52.0736434108527,25.76568557209,27.166644417917
52.2868217054264,27.0280570536007,28.6353062304819
52.5,29.491148037277,31.5660768549953
52.7131782945736,27.8914818157596,29.3215293886937
52.9263565891473,28.1024792906155,29.4925615464051
53.1395348837209,26.2220065114872,26.909557445135
53.3527131782946,17.0996811761781,15.1484240886047
53.5658914728682,13.8809244361336,11.1034383140485
53.7790697674419,11.3256544319035,7.69217330573744
53.9922480620155,19.4013675358486,17.7948598589641
54.2054263565891,28.5128383021159,29.4144474873287
54.4186046511628,31.990369115921,33.3983601316328
54.6317829457364,30.8657452936032,31.7794377361508
54.8449612403101,26.5211956136231,26.149135204852
55.0581395348837,27.464909922726,27.5608359612854
55.2713178294574,25.9551755787242,25.6453674506352
55.484496124031,28.6174953204694,29.2019880082847
55.6976744186046,24.4036104359872,24.7314069484233
55.9108527131783,24.4291504852343,25.8149646297437
56.1240310077519,22.7542312892709,24.5037914629645
56.3372093023256,25.5907320700699,28.7577686601792
56.5503875968992,21.4219890893417,23.5251078584405
56.7635658914729,24.0830242599934,27.0290386975321
56.9767441860465,18.9414562923559,20.5307574474657
57.1899224806202,19.8524465690098,21.7749381723452
57.4031007751938,13.8491455075478,14.0519115485861
57.6162790697674,17.1152583930987,18.2756683493366
57.8294573643411,14.722156259626,15.1022517983271
58.0426356589147,12.9452072089553,12.4999653445138
58.2558139534884,14.5466814878372,14.2034572202336
58.468992248062,12.8949967105116,11.9260702571826
58.6821705426357,13.6765705800004,12.9429356418664
58.8953488372093,9.61544545563565,7.63691311783866
59.1085271317829,10.948993821903,9.25678216851117
59.3217054263566,15.016479398657,14.7992898538345
59.5348837209302,9.95564613633714,9.0441728749672
59.7480620155039,4.17603074845988,2.94994692120173
59.9612403100775,6.3564134632805,6.35974903005784
60.1744186046512,0.0625664436298208,-1.05919618037047
60.3875968992248,-2.16289930707452,-3.32457139584908
60.6007751937984,-6.16474993002352,-8.57826567809447
60.8139534883721,-1.96553584688543,-4.15268826082125
61.0271317829457,10.0423980886167,9.79501610173656
61.2403100775194,13.317470930572,13.2306742411108
61.453488372093,13.556518549603,12.3762633522211
61.6666666666667,13.261385136769,11.4976093535086
61.8798449612403,17.8452674514704,17.178603412849
62.093023255814,15.8372377094111,14.9262949465985
62.3062015503876,13.6725185361712,12.5887600560636
62.5193798449612,16.375258766676,16.8617685447904
62.7325581395349,10.361429380062,9.61636469431615
62.9457364341085,10.5942708337076,10.523040159681
63.1589147286822,14.3186423783545,14.9806062111232
63.3720930232558,15.1109536082065,16.5143122307987
63.5852713178295,16.218473288595,18.5071933633132
63.7984496124031,13.0185923078435,14.6459197978239
64.0116279069767,12.2891405550678,14.0572049391123
64.2248062015504,9.18704049619526,10.4438597211997
64.437984496124,4.7218665975923,4.86642203937257
64.6511627906977,3.77593804547177,3.82719288137376
64.8643410852713,5.78275501781023,6.49537128074437
65.077519379845,4.94886452666359,5.77213412334856
65.2906976744186,2.28088918916733,2.63079517362864
65.5038759689922,1.6572816816752,1.87671087052062
65.7170542635659,2.97731337418826,3.75326085587174
65.9302325581395,4.51772888491693,5.89849403770871
66.1434108527132,1.13437521415506,1.50073642530671
66.3565891472868,-0.618812156151215,-0.902995359298708
66.5697674418605,2.18002123075743,2.70964540727128
66.7829457364341,1.33713670913257,1.62269233852058
66.9961240310078,1.37165574775173,1.66804239285786
67.2093023255814,3.26546694064572,4.11276682482985
67.422480620155,-0.179436492085867,-0.332094246611434
67.6356589147287,4.58579680008146,5.81827611845017
67.8488372093023,1.81358911131993,2.2414651739591
68.062015503876,1.80955315732001,2.23705356293422
68.2751937984496,2.43528265792529,3.04540581411182
68.4883720930233,1.2976784747129,1.57805292588486
68.7015503875969,1.98349623355881,2.46391412802899
68.9147286821705,-2.22180996261399,-2.96250710670135
69.1279069767442,-2.59765588467246,-3.44674792586978
69.3410852713178,-3.37860432990496,-4.45384581705815
69.5542635658915,-2.81887845529419,-3.73075337971704
69.7674418604651,-1.47012799621204,-1.98925632389477
69.9806201550388,4.45713818279191,5.66146573342849
70.1937984496124,3.18272522883982,4.01737031116672
70.406976744186,0.501809065206694,0.557975586855393
70.6201550387597,-2.12076035214724,-2.82613995013217
70.8333333333333,0.94230534169455,1.12813374481105
71.046511627907,2.73703892763393,3.44538154114647
71.2596899224806,2.35201296524896,2.9491934831088
71.4728682170543,2.53137025304806,3.18148793498628
71.6860465116279,-0.255456897152073,-0.414399338059921
71.8992248062015,-0.742437097824209,-1.04179392448807
72.1124031007752,-2.09110699937291,-2.78080257327119
72.3255813953488,1.75443603562975,2.18080994284633
72.5387596899225,1.513036068181,1.87013400567352
72.7519379844961,4.53088434525178,5.76393252820676
72.9651162790698,0.727516664528859,0.858277825692457
73.1782945736434,0.572161152895846,0.658655210848717
73.3914728682171,-3.08010981461405,-4.05199459425192
73.6046511627907,-1.86177569781488,-2.4794930416093
73.8178294573643,1.8601573907386,2.32264811943162
74.031007751938,-0.72887730922597,-1.01650810687366
74.2441860465116,-0.17161103507747,-0.296835656789027
74.4573643410853,-0.00295808463249934,-0.0785207942922863
74.6705426356589,-1.88584281924175,-2.50668382182076
74.8837209302326,-3.52918995349915,-4.62582128743449
75.0968992248062,-4.53588701422867,-5.923651241139
75.3100775193798,1.33312950357923,1.64823268051474
75.5232558139535,0.00227701582893819,-0.0678745132082919
75.7364341085271,-0.108675684512929,-0.210223184225157
75.9496124031008,0.50602009446745,0.583479760436196
76.1627906976744,0.182447048706003,0.16683341239287
76.3759689922481,-1.4515118463109,-1.9402091573561
76.5891472868217,0.457210183838556,0.522852673820343
76.8023255813954,-2.20831583463884,-2.91494783067917
77.015503875969,-3.2556751226648,-4.26523685758653
77.2286821705426,0.238993645411069,0.243735256086935
77.4418604651163,-0.17527578505793,-0.289927969941089
77.6550387596899,0.721219560517641,0.867321170254176
77.8682170542636,0.703931732374313,0.845754838743604
78.0813953488372,4.16564965230251,5.31216080157963
78.2945736434108,2.0069997561636,2.52819782862262
78.5077519379845,-0.0859409869996382,-0.170907950493887
78.7209302325581,0.158504319127852,0.145221976194944
78.9341085271318,0.424502920069696,0.489159200111529
79.1472868217054,0.0522493920420341,0.00974199199571019
79.3604651162791,-0.991327345794648,-1.3356879208144
79.5736434108527,-0.967627708974935,-1.30434347664259
79.7868217054263,0.333775466376908,0.375262171644765
80,-0.491581474655775,-0.688675877419022

